Dataplant: Enhancing System Security with Low-Cost In-DRAM Value Generation Primitives

DRAM manufacturers have been prioritizing memory capacity, yield, and bandwidth for years, while trying to keep the design complexity as simple as possible. DRAM chips do not carry out any computation or other important functions, such as security. Processors implement most of the existing security mechanisms that protect the system against security threats, because 1) executing security mechanisms usually require non-trivial computational capabilities (e.g., encryption), and 2) commodity DRAM chips are not designed to perform computations or tasks other than data storage. In this work, we advocate for DRAM as a key component for providing security mechanisms to the system. To this end, we propose Dataplant, a new class of low-cost, high-performance, and reliable security primitives that can be integrated in commodity DRAM chips with minimal changes. The main idea of Dataplant is to slightly modify the internal DRAM timing signals to expose the inherent process variation found in all DRAM chips for generating unpredictable but reproducible values (e.g., keys) within DRAM. We use Dataplant to build two new security mechanisms. First, a new Dataplant-based physical unclonable function (PUF) with non-destructive read-out, low evaluation latency, robust responses, resiliency to temperature changes, and data-independent responses. Second, a new cold boot attack prevention mechanism that automatically destroys all data within DRAM on every power cycle with zero run-time energy and latency overheads. Using a combination of detailed simulations and experiments with 136 real commodity DRAM chips, we show that our Dataplant-based PUF has 1.8x higher throughput than the best state-of-the-art DRAM PUFs. We also demonstrate that our Dataplant-based cold boot attack protection mechanism is 19.5x faster and consumes 2.54x less energy when compared to existing mechanisms.

==> Figures/ProcessVariation/process_variation.dat <==
sa "Restore to 0" "Restore to 1"

"-2{/Symbol d}"  0.46 0.54

"-{/Symbol d}"  0.53 0.47

"0"  0.56 0.44

"+{/Symbol d}"   0.59 0.41

"+2{/Symbol d}"   0.62 0.38





==> Figures/SpiceGraphs/Results_IMP_D-Tran.txt <==
Tie		V(BL0)			V(Cell)      	V(WL)		V(Prechage)			V(SA)			V(deter)
0.1        117.5630  		997.0918		0. 			0.					0. 				0. 
0.2        117.5632       996.9367       0.          0.                  0.              0. 
0.3        117.5633       997.0222       0.          0.                  0.              0. 
0.4        117.5634       997.0820       0.          0.                  0.              0. 
0.5        117.5635       997.0452       0.          0.                  0.              0. 
0.6        117.5635       997.0083       0.          0.                  0.              0. 
0.7        117.5636       996.9715       0.          0.                  0.              0. 
0.8        117.5636       996.9346       0.          0.                  0.              0. 
0.9        117.5637       996.9069       0.          0.                  0.              0. 
1.0        117.5637       996.9172       0.          0.                  0.              0. 
1.1        117.5637       996.9275       0.          0.                  0.              0. 
1.2        117.5637       996.9378       0.          0.                  0.              0. 
1.3        117.5638       996.9481       0.          0.                  0.              0. 
1.4        117.5638       996.9584       0.          0.                  0.              0. 
1.5        117.5638       996.9687       0.          0.                  0.              0. 
1.6        117.5638       996.9790       0.          0.                  0.              0. 
1.7        117.5638       996.9893       0.          0.                  0.              0. 
1.8        117.5639       996.9996       0.          0.                  0.              0. 
1.9        117.5639       997.0099       0.          0.                  0.              0. 
2.0        117.5639       997.0203       0.          0.                  0.              0. 
2.1        117.5639       997.0306       0.          0.                  0.              0. 
2.2        117.5639       997.0409       0.          0.                  0.              0. 
2.3        117.5640       997.0512       0.          0.                  0.              0. 
2.4        117.5640       997.0615       0.          0.                  0.              0. 
2.5        117.5640       997.0591       0.          0.                  0.              0. 
2.6        117.5640       997.0511       0.          0.                  0.              0. 
2.7        117.5640       997.0431       0.          0.                  0.              0. 
2.8        117.5640       997.0351       0.          0.                  0.              0. 
2.9        117.5640       997.0272       0.          0.                  0.              0. 
3.0        117.5640       997.0192       0.          0.                  0.              0. 
3.1        117.5640       997.0112       0.          0.                  0.              0. 
3.2        117.5640       997.0032       0.          0.                  0.              0. 
3.3        117.5640       996.9952       0.          0.                  0.              0. 
3.4        117.5640       996.9873       0.          0.                  0.              0. 
3.5        117.5640       996.9793       0.          0.                  0.              0. 
3.6        117.5640       996.9713       0.          0.                  0.              0. 
3.7        117.5640       996.9633       0.          0.                  0.              0. 
3.8        117.5640       996.9553       0.          0.                  0.              0. 
3.9        117.5640       996.9474       0.          0.                  0.              0. 
4.0        117.5640       996.9394       0.          0.                  0.              0. 
4.1        117.5640       996.9314       0.          0.                  0.              0. 
4.2        117.5640       996.9234       0.          0.                  0.              0. 
4.3        117.5640       996.9154       0.          0.                  0.              0. 
4.4        117.5640       996.9075       0.          0.                  0.              0. 
4.5        117.5640       996.8995       0.          0.                  0.              0. 
4.6        117.5640       996.8915       0.          0.                  0.              0. 
4.7        117.5640       996.8835       0.          0.                  0.              0. 
4.8        117.5640       996.8755       0.          0.                  0.              0. 
4.9        117.5640       996.8676       0.          0.                  0.              0. 
5.0        117.5640       996.8596       0.          0.                  0.              0. 
5.1        137.7658       996.9453       0.          1.5                 0.              0. 
5.2        176.0263       996.9482       0.          1.5                 0.              0. 
5.3        209.6167       996.9404       0.          1.5                 0.              0. 
5.4        238.5708       996.9430       0.          1.5                 0.              0. 
5.5        267.5248       996.9456       0.          1.5                 0.              0. 
5.6        288.5912       996.9442       0.          1.5                 0.              0. 
5.7        307.5160       996.9416       0.          1.5                 0.              0. 
5.8        326.4408       996.9390       0.          1.5                 0.              0. 
5.9        345.3657       996.9364       0.          1.5                 0.              0. 
6.0        364.2905       996.9339       0.          1.5                 0.              0. 
6.1        383.2153       996.9313       0.          1.5                 0.              0. 
6.2        392.5861       996.9307       0.          1.5                 0.              0. 
6.3        400.5673       996.9304       0.          1.5                 0.              0. 
6.4        408.5485       996.9300       0.          1.5                 0.              0. 
6.5        416.5297       996.9297       0.          1.5                 0.              0. 
6.6        424.5108       996.9294       0.          1.5                 0.              0. 
6.7        432.4920       996.9291       0.          1.5                 0.              0. 
6.8        440.4732       996.9288       0.          1.5                 0.              0. 
6.9        448.4544       996.9285       0.          1.5                 0.              0. 
7.0        456.4356       996.9281       0.          1.5                 0.              0. 
7.1        464.4167       996.9278       0.          1.5                 0.              0. 
7.2        471.1556       996.9272       0.          1.5                 0.              0. 
7.3        473.1617       996.9253       0.          1.5                 0.              0. 
7.4        475.1679       996.9234       0.          1.5                 0.              0. 
7.5        477.1740       996.9216       0.          1.5                 0.              0. 
7.6        479.1801       996.9197       0.          1.5                 0.              0. 
7.7        481.1863       996.9178       0.          1.5                 0.              0. 
7.8        483.1924       996.9159       0.          1.5                 0.              0. 
7.9        485.1986       996.9141       0.          1.5                 0.              0. 
8.0        487.2047       996.9122       0.          1.5                 0.              0. 
8.1        489.2108       996.9103       0.          1.5                 0.              0. 
8.2        491.2170       996.9085       0.          1.5                 0.              0. 
8.3        493.1771       996.9066       0.          1.5                 0.              0. 
8.4        493.6058       996.9061       0.          1.5                 0.              0. 
8.5        494.0345       996.9056       0.          1.5                 0.              0. 
8.6        494.4632       996.9051       0.          1.5                 0.              0. 
8.7        494.8919       996.9045       0.          1.5                 0.              0. 
8.8        495.3206       996.9040       0.          1.5                 0.              0. 
8.9        495.7493       996.9035       0.          1.5                 0.              0. 
9.0        496.1780       996.9030       0.          1.5                 0.              0. 
9.1        496.6067       996.9025       0.          1.5                 0.              0. 
9.2        497.0354       996.9019       0.          1.5                 0.              0. 
9.3        497.4641       996.9014       0.          1.5                 0.              0. 
9.4        497.8928       996.9009       0.          1.5                 0.              0. 
9.5        498.3215       996.9004       0.          1.5                 0.              0. 
9.6        498.7502       996.8998       0.          1.5                 0.              0. 
9.7        499.1789       996.8993       0.          1.5                 0.              0. 
9.8        499.2603       996.8977       0.          1.5                 0.              0. 
9.9        499.3134       996.8960       0.          1.5                 0.              0. 
10.0       499.3666       996.8943       0.          1.5                 0.              0. 
10.1       499.4197       996.8926       0.          1.5                 0.              0. 
10.2       499.4729       996.8908       0.          1.5                 0.              0. 
10.3       499.5260       996.8891       0.          1.5                 0.              0. 
10.4       499.5792       996.8874       0.          1.5                 0.              0. 
10.5       499.6323       996.8857       0.          1.5                 0.              0. 
10.6       499.6854       996.8840       0.          1.5                 0.              0. 
10.7       499.7386       996.8823       0.          1.5                 0.              0. 
10.8       499.7917       996.8805       0.          1.5                 0.              0. 
10.9       499.8449       996.8788       0.          1.5                 0.              0. 
11.0       499.8980       996.8771       0.          1.5                 0.              0. 
11.1       499.9512       996.8754       0.          1.5                 0.              0. 
11.2       478.2554       996.8765       0.          0.                  0.              0. 
11.3       467.2989       996.8807       0.          0.                  0.              0. 
11.4       462.5023       996.8697       0.          0.                  0.              0. 
11.5       462.0621       996.8786       0.          0.                  0.              0. 
11.6       461.9247       996.8748       0.          0.                  0.              0. 
11.7       461.8834       996.8670       0.          0.                  0.              0. 
11.8       461.8817       996.8706       0.          0.                  0.              0. 
11.9       461.8805       996.8743       0.          0.                  0.              0. 
12.0       461.8780       996.8735       0.          0.                  0.              0. 
12.1       461.8748       996.8703       0.          0.                  0.              0. 
12.2       461.8716       996.8672       0.          0.                  0.              0. 
12.3       461.8685       996.8640       0.          0.                  0.              0. 
12.4       461.8653       996.8608       0.          0.                  0.              0. 
12.5       461.8621       996.8578       0.          0.                  0.              0. 
12.6       461.8589       996.8573       0.          0.                  0.              0. 
12.7       461.8557       996.8569       0.          0.                  0.              0. 
12.8       461.8524       996.8565       0.          0.                  0.              0. 
12.9       461.8492       996.8561       0.          0.                  0.              0. 
13.0       461.8460       996.8557       0.          0.                  0.              0. 
13.1       461.8427       996.8552       0.          0.                  0.              0. 
13.2       461.8395       996.8548       0.          0.                  0.              0. 
13.3       461.8363       996.8544       0.          0.                  0.              0. 
13.4       461.8331       996.8540       0.          0.                  0.              0. 
13.5       461.8298       996.8536       0.          0.                  0.              0. 
13.6       461.8266       996.8531       0.          0.                  0.              0. 
13.7       461.8234       996.8527       0.          0.                  0.              0. 
13.8       461.8201       996.8523       0.          0.                  0.              0. 
13.9       461.8169       996.8519       0.          0.                  0.              0. 
14.0       461.8137       996.8515       0.          0.                  0.              0. 
14.1       461.8105       996.8506       0.          0.                  0.              0. 
14.2       461.8075       996.8491       0.          0.                  0.              0. 
14.3       461.8045       996.8475       0.          0.                  0.              0. 
14.4       461.8015       996.8460       0.          0.                  0.              0. 
14.5       461.7985       996.8444       0.          0.                  0.              0. 
14.6       461.7955       996.8429       0.          0.                  0.              0. 
14.7       461.7924       996.8413       0.          0.                  0.              0. 
14.8       461.7894       996.8398       0.          0.                  0.              0. 
14.9       461.7864       996.8383       0.          0.                  0.              0. 
15.0       461.7834       996.8367       0.          0.                  0.              0. 
15.1       461.7804       996.8352       0.          0.                  0.              0. 
15.2       461.7773       996.8336       0.          0.                  0.              0. 
15.3       461.7743       996.8321       0.          0.                  0.              0. 
15.4       461.7713       996.8305       0.          0.                  0.              0. 
15.5       461.7683       996.8290       0.          0.                  0.              0. 
15.6       461.7653       996.8275       0.          0.                  0.              0. 
15.7       461.7622       996.8259       0.          0.                  0.              0. 
15.8       461.7592       996.8244       0.          0.                  0.              0. 
15.9       461.7562       996.8228       0.          0.                  0.              0. 
16.0       461.7532       996.8213       0.          0.                  0.              0. 
16.1       461.7502       996.8198       0.          0.                  0.              0. 
16.2       461.7471       996.8182       0.          0.                  0.              0. 
16.3       461.7441       996.8167       0.          0.                  0.              0. 
16.4       461.7411       996.8151       0.          0.                  0.              0. 
16.5       461.7381       996.8136       0.          0.                  0.              0. 
16.6       461.7352       996.8124       0.          0.                  0.              0. 
16.7       461.7324       996.8117       0.          0.                  0.              0. 
16.8       461.7297       996.8110       0.          0.                  0.              0. 
16.9       461.7270       996.8103       0.          0.                  0.              0. 
17.0       461.7242       996.8096       0.          0.                  0.              0. 
17.1       461.7215       996.8089       0.          0.                  0.              0. 
17.2       461.7187       996.8082       0.          0.                  0.              0. 
17.3       461.7160       996.8075       0.          0.                  0.              0. 
17.4       461.7133       996.8068       0.          0.                  0.              0. 
17.5       461.7105       996.8061       0.          0.                  0.              0. 
17.6       461.7078       996.8054       0.          0.                  0.              0. 
17.7       461.7050       996.8047       0.          0.                  0.              0. 
17.8       461.7023       996.8040       0.          0.                  0.              0. 
17.9       461.6995       996.8033       0.          0.                  0.              0. 
18.0       461.6968       996.8026       0.          0.                  0.              0. 
18.1       461.6941       996.8019       0.          0.                  0.              0. 
18.2       461.6913       996.8012       0.          0.                  0.              0. 
18.3       461.6886       996.8005       0.          0.                  0.              0. 
18.4       461.6858       996.7998       0.          0.                  0.              0. 
18.5       461.6831       996.7991       0.          0.                  0.              0. 
18.6       461.6804       996.7984       0.          0.                  0.              0. 
18.7       461.6776       996.7978       0.          0.                  0.              0. 
18.8       461.6749       996.7971       0.          0.                  0.              0. 
18.9       461.6721       996.7964       0.          0.                  0.              0. 
19.0       461.6694       996.7957       0.          0.                  0.              0. 
19.1       461.6668       996.7943       0.          0.                  0.              0. 
19.2       461.6644       996.7921       0.          0.                  0.              0. 
19.3       461.6620       996.7899       0.          0.                  0.              0. 
19.4       461.6596       996.7876       0.          0.                  0.              0. 
19.5       461.6572       996.7854       0.          0.                  0.              0. 
19.6       461.6548       996.7831       0.          0.                  0.              0. 
19.7       461.6524       996.7809       0.          0.                  0.              0. 
19.8       461.6501       996.7786       0.          0.                  0.              0. 
19.9       461.6477       996.7764       0.          0.                  0.              0. 
20.0       461.6453       996.7742       0.          0.                  0.              0. 
20.1       458.7756       996.7792       0.          0.                  0.              1.0
20.2       440.3880       996.7704       0.          0.                  0.              1.0
20.3       415.3448       996.7824       0.          0.                  0.              1.0
20.4       389.1810       996.7655       0.          0.                  0.              1.0
20.5       364.2963       996.7775       0.          0.                  0.              1.0
20.6       340.6703       996.7784       0.          0.                  0.              1.0
20.7       318.3031       996.7683       0.          0.                  0.              1.0
20.8       296.8476       996.7635       0.          0.                  0.              1.0
20.9       277.4161       996.7706       0.          0.                  0.              1.0
21.0       257.9845       996.7778       0.          0.                  0.              1.0
21.1       240.1396       996.7637       0.          0.                  1.5             1.0
21.2       223.0613       996.7667       0.          0.                  1.5             1.0
21.3       207.1670       996.7585       0.          0.                  1.5             1.0
21.4       192.0977       996.7694       0.          0.                  1.5             1.0
21.5       177.3801       996.7617       0.          0.                  1.5             1.0
21.6       163.1642       996.7607       0.          0.                  1.5             1.0
21.7       149.3497       996.7652       0.          0.                  1.5             1.0
21.8       137.4768       996.7609       0.          0.                  1.5             1.0
21.9       125.6919       996.7563       0.          0.                  1.5             1.0
22.0       114.8693       996.7534       0.          0.                  1.5             1.0
22.1       106.1376       996.7540       0.          0.                  1.5             1.0
22.2        97.4059       996.7545       0.          0.                  1.5             1.0
22.3        88.6742       996.7551       0.          0.                  1.5             1.0
22.4        79.9425       996.7557       0.          0.                  1.5             1.0
22.5        73.8765       996.7537       0.          0.                  1.5             1.0
22.6        68.3623       996.7513       0.          0.                  1.5             1.0
22.7        62.8481       996.7488       0.          0.                  1.5             1.0
22.8        57.3338       996.7463       0.          0.                  1.5             1.0
22.9        51.8196       996.7438       0.          0.                  1.5             1.0
23.0        46.3054       996.7413       0.          0.                  1.5             1.0
23.1        76.8090       207.1813       2.9         0.                  1.5             1.0
23.2       103.8888       209.7707       2.9         0.                  1.5             1.0
23.3       123.2198       216.1834       2.9         0.                  1.5             1.0
23.4       138.3580       220.0760       2.9         0.                  1.5             1.0
23.5       152.7296       223.5884       2.9         0.                  1.5             1.0
23.6       156.5252       221.8558       2.9         0.                  1.5             1.0
23.7       160.3209       220.1231       2.9         0.                  1.5             1.0
23.8       164.1165       218.3905       2.9         0.                  1.5             1.0
23.9       167.9122       216.6579       2.9         0.                  1.5             1.0
24.0       171.7078       214.9253       2.9         0.                  1.5             1.0
24.1       175.5034       213.1926       2.9         0.                  1.5             1.0
24.2       175.0475       209.7401       2.9         0.                  1.5             1.0
24.3       172.5551       205.4637       2.9         0.                  1.5             1.0
24.4       170.0627       201.1873       2.9         0.                  1.5             1.0
24.5       167.5703       196.9109       2.9         0.                  1.5             1.0
24.6       165.0779       192.6345       2.9         0.                  1.5             1.0
24.7       162.5855       188.3581       2.9         0.                  1.5             1.0
24.8       160.0766       185.0138       2.9         0.                  1.5             1.0
24.9       157.5646       181.8473       2.9         0.                  1.5             1.0
25.0       155.0526       178.6809       2.9         0.                  1.5             1.0
25.1       152.5406       175.5144       2.9         0.                  1.5             1.0
25.2       150.0285       172.3480       2.9         0.                  1.5             1.0
25.3       147.5165       169.1815       2.9         0.                  1.5             1.0
25.4       145.0045       166.0151       2.9         0.                  1.5             1.0
25.5       142.4925       162.8486       2.9         0.                  1.5             1.0
25.6       140.7803       160.7918       2.9         0.                  1.5             1.0
25.7       139.2178       158.9427       2.9         0.                  1.5             1.0
25.8       137.6553       157.0936       2.9         0.                  1.5             1.0
25.9       136.0928       155.2445       2.9         0.                  1.5             1.0
26.0       134.5303       153.3954       2.9         0.                  1.5             1.0
26.1       132.9678       151.5463       2.9         0.                  1.5             1.0
26.2       131.4053       149.6972       2.9         0.                  1.5             1.0
26.3       129.8428       147.8481       2.9         0.                  1.5             1.0
26.4       128.2803       145.9990       2.9         0.                  1.5             1.0
26.5       127.4687       145.0711       2.9         0.                  1.5             1.0
26.6       126.7890       144.3050       2.9         0.                  1.5             1.0
26.7       126.1093       143.5389       2.9         0.                  1.5             1.0
26.8       125.4296       142.7727       2.9         0.                  1.5             1.0
26.9       124.7499       142.0066       2.9         0.                  1.5             1.0
27.0       124.0702       141.2405       2.9         0.                  1.5             1.0
27.1       123.3904       140.4744       2.9         0.                  1.5             1.0
27.2       122.7107       139.7082       2.9         0.                  1.5             1.0
27.3       122.0310       138.9421       2.9         0.                  1.5             1.0
27.4       121.3513       138.1760       2.9         0.                  1.5             1.0
27.5       120.6716       137.4098       2.9         0.                  1.5             1.0
27.6       119.9919       136.6437       2.9         0.                  1.5             1.0
27.7       119.3122       135.8776       2.9         0.                  1.5             1.0
27.8       118.6324       135.1114       2.9         0.                  1.5             1.0
27.9       117.9527       134.3453       2.9         0.                  1.5             1.0
28.0       117.5966       133.8434       2.9         0.                  1.5             1.0
28.1       117.2932       133.3846       2.9         0.                  1.5             1.0
28.2       117.5956       133.6611       2.9         0.                  1.5             0.
28.3       118.3721       134.2423       2.9         0.                  1.5             0. 
28.4       119.1333       134.8326       2.9         0.                  1.5             0. 
28.5       119.8878       135.4192       2.9         0.                  1.5             0. 
28.6       120.4744       135.8921       2.9         0.                  1.5             0. 
28.7       120.9771       136.3081       2.9         0.                  1.5             0. 
28.8       121.4797       136.7241       2.9         0.                  1.5             0. 
28.9       121.9824       137.1401       2.9         0.                  1.5             0. 
29.0       122.4851       137.5561       2.9         0.                  1.5             0. 
29.1       122.7042       137.7561       2.9         0.                  1.5             0. 
29.2       122.9116       137.9473       2.9         0.                  1.5             0. 
29.3       123.1190       138.1384       2.9         0.                  1.5             0. 
29.4       123.3264       138.3295       2.9         0.                  1.5             0. 
29.5       123.5338       138.5207       2.9         0.                  1.5             0. 
29.6       123.7412       138.7118       2.9         0.                  1.5             0. 
29.7       123.9486       138.9029       2.9         0.                  1.5             0. 
29.8       124.1560       139.0941       2.9         0.                  1.5             0. 
29.9       124.3634       139.2852       2.9         0.                  1.5             0. 
30.0       124.4707       139.3968       2.9         0.                  1.5             0. 
30.1       124.5405       139.4785       2.9         0.                  1.5             0. 
30.2       112.1502       112.4216       0.          0.                  0.              0. 
30.3       106.6992       134.0325       0.          0.                  0.              0. 
30.4       103.0558       134.1316       0.          0.                  0.              0. 
30.5       100.1842       134.1245       0.          0.                  0.              0. 
30.6        97.7836       134.0403       0.          0.                  0.              0. 
30.7        96.2321       134.0809       0.          0.                  0.              0. 
30.8        94.7901       134.1376       0.          0.                  0.              0. 
30.9        93.7335       134.1511       0.          0.                  0.              0. 
31.0        93.1341       134.1134       0.          0.                  0.              0. 
31.1        92.5348       134.0757       0.          0.                  0.              0. 
31.2        91.9355       134.0379       0.          0.                  0.              0. 
31.3        91.8135       134.0514       0.          0.                  0.              0. 
31.4        91.7176       134.0677       0.          0.                  0.              0. 
31.5        91.6217       134.0839       0.          0.                  0.              0. 
31.6        91.5258       134.1002       0.          0.                  0.              0. 
31.7        91.4299       134.1165       0.          0.                  0.              0. 
31.8        91.3340       134.1327       0.          0.                  0.              0. 
31.9        91.2381       134.1490       0.          0.                  0.              0. 
32.0        91.1426       134.1652       0.          0.                  0.              0. 
32.1        91.1877       134.1544       0.          0.                  0.              0. 
32.2        91.2327       134.1436       0.          0.                  0.              0. 
32.3        91.2778       134.1328       0.          0.                  0.              0. 
32.4        91.3228       134.1220       0.          0.                  0.              0. 
32.5        91.3679       134.1112       0.          0.                  0.              0. 
32.6        91.4130       134.1004       0.          0.                  0.              0. 
32.7        91.4580       134.0897       0.          0.                  0.              0. 
32.8        91.5031       134.0789       0.          0.                  0.              0. 
32.9        91.5481       134.0681       0.          0.                  0.              0. 
33.0        91.5932       134.0573       0.          0.                  0.              0. 
33.1        91.6383       134.0465       0.          0.                  0.              0. 
33.2        91.6817       134.0383       0.          0.                  0.              0. 
33.3        91.7159       134.0446       0.          0.                  0.              0. 
33.4        91.7502       134.0508       0.          0.                  0.              0. 
33.5        91.7845       134.0570       0.          0.                  0.              0. 
33.6        91.8188       134.0633       0.          0.                  0.              0. 
33.7        91.8531       134.0695       0.          0.                  0.              0. 
33.8        91.8874       134.0757       0.          0.                  0.              0. 
33.9        91.9217       134.0820       0.          0.                  0.              0. 
34.0        91.9560       134.0882       0.          0.                  0.              0. 
34.1        91.9903       134.0944       0.          0.                  0.              0. 
34.2        92.0246       134.1006       0.          0.                  0.              0. 
34.3        92.0588       134.1069       0.          0.                  0.              0. 
34.4        92.0931       134.1131       0.          0.                  0.              0. 
34.5        92.1274       134.1193       0.          0.                  0.              0. 
34.6        92.1617       134.1256       0.          0.                  0.              0. 
34.7        92.1960       134.1318       0.          0.                  0.              0. 
34.8        92.2303       134.1380       0.          0.                  0.              0. 
34.9        92.2646       134.1443       0.          0.                  0.              0. 
35.0        92.2989       134.1505       0.          0.                  0.              0. 
35.1        92.3332       134.1567       0.          0.                  0.              0. 
35.2        92.3675       134.1630       0.          0.                  0.              0. 
35.3        92.4038       134.1599       0.          0.                  0.              0. 
35.4        92.4405       134.1548       0.          0.                  0.              0. 
35.5        92.4772       134.1498       0.          0.                  0.              0. 
35.6        92.5140       134.1447       0.          0.                  0.              0. 
35.7        92.5507       134.1397       0.          0.                  0.              0. 
35.8        92.5875       134.1346       0.          0.                  0.              0. 
35.9        92.6242       134.1296       0.          0.                  0.              0. 
36.0        92.6609       134.1245       0.          0.                  0.              0. 
36.1        92.6977       134.1195       0.          0.                  0.              0. 
36.2        92.7344       134.1144       0.          0.                  0.              0. 
36.3        92.7711       134.1094       0.          0.                  0.              0. 
36.4        92.8079       134.1043       0.          0.                  0.              0. 
36.5        92.8446       134.0993       0.          0.                  0.              0. 
36.6        92.8814       134.0942       0.          0.                  0.              0. 
36.7        92.9181       134.0892       0.          0.                  0.              0. 
36.8        92.9548       134.0841       0.          0.                  0.              0. 
36.9        92.9916       134.0791       0.          0.                  0.              0. 
37.0        93.0283       134.0740       0.          0.                  0.              0. 
37.1        93.0650       134.0689       0.          0.                  0.              0. 
37.2        93.1018       134.0639       0.          0.                  0.              0. 
37.3        93.1385       134.0588       0.          0.                  0.              0. 
37.4        93.1753       134.0538       0.          0.                  0.              0. 
37.5        93.2120       134.0487       0.          0.                  0.              0. 
37.6        93.2487       134.0437       0.          0.                  0.              0. 
37.7        93.2855       134.0386       0.          0.                  0.              0. 
37.8        93.3208       134.0419       0.          0.                  0.              0. 
37.9        93.3558       134.0469       0.          0.                  0.              0. 
38.0        93.3907       134.0519       0.          0.                  0.              0. 
38.1        93.4257       134.0569       0.          0.                  0.              0. 
38.2        93.4607       134.0619       0.          0.                  0.              0. 
38.3        93.4957       134.0669       0.          0.                  0.              0. 
38.4        93.5307       134.0720       0.          0.                  0.              0. 
38.5        93.5657       134.0770       0.          0.                  0.              0. 
38.6        93.6007       134.0820       0.          0.                  0.              0. 
38.7        93.6356       134.0870       0.          0.                  0.              0. 
38.8        93.6706       134.0920       0.          0.                  0.              0. 
38.9        93.7056       134.0971       0.          0.                  0.              0. 
39.0        93.7406       134.1021       0.          0.                  0.              0. 
39.1        93.7756       134.1071       0.          0.                  0.              0. 
39.2        93.8106       134.1121       0.          0.                  0.              0. 
39.3        93.8456       134.1171       0.          0.                  0.              0. 
39.4        93.8805       134.1222       0.          0.                  0.              0. 
39.5        93.9155       134.1272       0.          0.                  0.              0. 
39.6        93.9505       134.1322       0.          0.                  0.              0. 
39.7        93.9855       134.1372       0.          0.                  0.              0. 
39.8        94.0205       134.1422       0.          0.                  0.              0. 
39.9        94.0555       134.1472       0.          0.                  0.              0. 
40.0        94.0904       134.1523       0.          0.                  0.              0. 
                                                        

==> Figures/SpiceGraphs/Results_IMP_U-ESA.txt <==
Tie			V(BL0)			V(Cell)      	V(WL)		V(Prechage)			V(SA)
0.1           192.2352		997.6470		0. 			 0. 				0. 
0.2           192.2332        998.3781       0.           0.                 0. 
0.3           192.2333        997.6573       0.           0.                 0. 
0.4           192.2334        998.0630       0.           0.                 0. 
0.5           192.2334        998.4687       0.           0.                 0. 
0.6           192.2334        998.5608       0.           0.                 0. 
0.7           192.2335        998.3815       0.           0.                 0. 
0.8           192.2335        998.2021       0.           0.                 0. 
0.9           192.2335        998.0228       0.           0.                 0. 
1.0           192.2335        997.8435       0.           0.                 0. 
1.1           192.2335        997.6641       0.           0.                 0. 
1.2           192.2335        997.6902       0.           0.                 0. 
1.3           192.2335        997.7790       0.           0.                 0. 
1.4           192.2335        997.8679       0.           0.                 0. 
1.5           192.2335        997.9567       0.           0.                 0. 
1.6           192.2335        998.0455       0.           0.                 0. 
1.7           192.2335        998.1343       0.           0.                 0. 
1.8           192.2335        998.2231       0.           0.                 0. 
1.9           192.2335        998.3120       0.           0.                 0. 
2.0           192.2335        998.4008       0.           0.                 0. 
2.1           192.2335        998.4896       0.           0.                 0. 
2.2           192.2335        998.5784       0.           0.                 0. 
2.3           192.2335        998.6207       0.           0.                 0. 
2.4           192.2335        998.5702       0.           0.                 0. 
2.5           192.2335        998.5197       0.           0.                 0. 
2.6           192.2335        998.4693       0.           0.                 0. 
2.7           192.2335        998.4188       0.           0.                 0. 
2.8           192.2335        998.3683       0.           0.                 0. 
2.9           192.2335        998.3178       0.           0.                 0. 
3.0           192.2335        998.2674       0.           0.                 0. 
3.1           192.2335        998.2169       0.           0.                 0. 
3.2           192.2336        998.1664       0.           0.                 0. 
3.3           192.2336        998.1159       0.           0.                 0. 
3.4           192.2336        998.0655       0.           0.                 0. 
3.5           192.2336        998.0150       0.           0.                 0. 
3.6           192.2336        997.9645       0.           0.                 0. 
3.7           192.2336        997.9141       0.           0.                 0. 
3.8           192.2336        997.8636       0.           0.                 0. 
3.9           192.2336        997.8131       0.           0.                 0. 
4.0           192.2336        997.7626       0.           0.                 0. 
4.1           192.2336        997.7122       0.           0.                 0. 
4.2           192.2336        997.6617       0.           0.                 0. 
4.3           192.2336        997.6112       0.           0.                 0. 
4.4           192.2336        997.7321       0.           0.                 0. 
4.5           192.2336        997.8790       0.           0.                 0. 
4.6           192.2336        998.0259       0.           0.                 0. 
4.7           192.2336        998.1728       0.           0.                 0. 
4.8           192.2336        998.3196       0.           0.                 0. 
4.9           192.2336        998.4665       0.           0.                 0. 
5.0           192.2336        998.6134       0.           0.                 0. 
5.1           192.2336        998.1074       0.           1.5                0. 
5.2           208.3033        998.1036       0.           1.5                0. 
5.3           239.1374        998.1056       0.           1.5                0. 
5.4           266.2841        998.1027       0.           1.5                0. 
5.5           289.3740        998.1053       0.           1.5                0. 
5.6           310.4591        998.1079       0.           1.5                0. 
5.7           331.5442        998.1085       0.           1.5                0. 
5.8           348.9563        998.1065       0.           1.5                0. 
5.9           361.2078        998.1044       0.           1.5                0. 
6.0           373.4592        998.1024       0.           1.5                0. 
6.1           385.7107        998.1003       0.           1.5                0. 
6.2           397.9621        998.0983       0.           1.5                0. 
6.3           410.2136        998.0962       0.           1.5                0. 
6.4           422.4651        998.0942       0.           1.5                0. 
6.5           434.7165        998.0942       0.           1.5                0. 
6.6           439.6017        998.0944       0.           1.5                0. 
6.7           443.9763        998.0947       0.           1.5                0. 
6.8           448.3510        998.0949       0.           1.5                0. 
6.9           452.7256        998.0951       0.           1.5                0. 
7.0           457.1002        998.0953       0.           1.5                0. 
7.1           461.4748        998.0955       0.           1.5                0. 
7.2           465.8494        998.0957       0.           1.5                0. 
7.3           470.2241        998.0959       0.           1.5                0. 
7.4           474.5987        998.0961       0.           1.5                0. 
7.5           478.9733        998.0963       0.           1.5                0. 
7.6           483.3479        998.0958       0.           1.5                0. 
7.7           486.1857        998.0943       0.           1.5                0. 
7.8           487.1139        998.0928       0.           1.5                0. 
7.9           488.0420        998.0914       0.           1.5                0. 
8.0           488.9702        998.0899       0.           1.5                0. 
8.1           489.8983        998.0884       0.           1.5                0. 
8.2           490.8265        998.0869       0.           1.5                0. 
8.3           491.7546        998.0855       0.           1.5                0. 
8.4           492.6828        998.0840       0.           1.5                0. 
8.5           493.6109        998.0825       0.           1.5                0. 
8.6           494.5391        998.0811       0.           1.5                0. 
8.7           495.4672        998.0796       0.           1.5                0. 
8.8           496.3954        998.0781       0.           1.5                0. 
8.9           497.3235        998.0777       0.           1.5                0. 
9.0           497.6800        998.0776       0.           1.5                0. 
9.1           497.8263        998.0776       0.           1.5                0. 
9.2           497.9726        998.0775       0.           1.5                0. 
9.3           498.1189        998.0775       0.           1.5                0. 
9.4           498.2652        998.0775       0.           1.5                0. 
9.5           498.4115        998.0774       0.           1.5                0. 
9.6           498.5578        998.0774       0.           1.5                0. 
9.7           498.7041        998.0773       0.           1.5                0. 
9.8           498.8504        998.0773       0.           1.5                0. 
9.9           498.9967        998.0772       0.           1.5                0. 
10.0          499.1430        998.0772       0.           1.5                0. 
10.1          499.2894        998.0771       0.           1.5                0. 
10.2          499.4357        998.0771       0.           1.5                0. 
10.3          499.5820        998.0771       0.           1.5                0. 
10.4          499.7283        998.0770       0.           1.5                0. 
10.5          499.8746        998.0754       0.           1.5                0. 
10.6          499.9196        998.0732       0.           1.5                0. 
10.7          499.9317        998.0710       0.           1.5                0. 
10.8          499.9438        998.0689       0.           1.5                0. 
10.9          499.9559        998.0667       0.           1.5                0. 
11.0          499.9680        998.0645       0.           1.5                0. 
11.1          499.9800        998.0624       0.           1.5                0. 
11.2          499.9921        998.0676       0.           0.                 0. 
11.3          478.2563        998.0698       0.           0.                 0. 
11.4          466.6302        998.0622       0.           0.                 0. 
11.5          463.1735        998.0650       0.           0.                 0. 
11.6          462.1913        998.0666       0.           0.                 0. 
11.7          461.8990        998.0612       0.           0.                 0. 
11.8          461.8810        998.0596       0.           0.                 0. 
11.9          461.8721        998.0620       0.           0.                 0. 
12.0          461.8732        998.0644       0.           0.                 0. 
12.1          461.8742        998.0637       0.           0.                 0. 
12.2          461.8733        998.0616       0.           0.                 0. 
12.3          461.8714        998.0595       0.           0.                 0. 
12.4          461.8696        998.0574       0.           0.                 0. 
12.5          461.8677        998.0553       0.           0.                 0. 
12.6          461.8658        998.0531       0.           0.                 0. 
12.7          461.8640        998.0523       0.           0.                 0. 
12.8          461.8623        998.0521       0.           0.                 0. 
12.9          461.8608        998.0519       0.           0.                 0. 
13.0          461.8593        998.0517       0.           0.                 0. 
13.1          461.8578        998.0514       0.           0.                 0. 
13.2          461.8562        998.0512       0.           0.                 0. 
13.3          461.8547        998.0510       0.           0.                 0. 
13.4          461.8532        998.0507       0.           0.                 0. 
13.5          461.8517        998.0505       0.           0.                 0. 
13.6          461.8501        998.0503       0.           0.                 0. 
13.7          461.8486        998.0501       0.           0.                 0. 
13.8          461.8471        998.0498       0.           0.                 0. 
13.9          461.8456        998.0496       0.           0.                 0. 
14.0          461.8440        998.0494       0.           0.                 0. 
14.1          461.8425        998.0491       0.           0.                 0. 
14.2          461.8410        998.0489       0.           0.                 0. 
14.3          461.8395        998.0487       0.           0.                 0. 
14.4          461.8379        998.0485       0.           0.                 0. 
14.5          461.8364        998.0482       0.           0.                 0. 
14.6          461.8349        998.0473       0.           0.                 0. 
14.7          461.8333        998.0463       0.           0.                 0. 
14.8          461.8317        998.0452       0.           0.                 0. 
14.9          461.8300        998.0442       0.           0.                 0. 
15.0          461.8284        998.0432       0.           0.                 0. 
15.1          461.8268        998.0422       0.           0.                 0. 
15.2          461.8252        998.0412       0.           0.                 0. 
15.3          461.8236        998.0402       0.           0.                 0. 
15.4          461.8220        998.0391       0.           0.                 0. 
15.5          461.8204        998.0381       0.           0.                 0. 
15.6          461.8188        998.0371       0.           0.                 0. 
15.7          461.8172        998.0361       0.           0.                 0. 
15.8          461.8155        998.0351       0.           0.                 0. 
15.9          461.8139        998.0341       0.           0.                 0. 
16.0          461.8123        998.0331       0.           0.                 0. 
16.1          461.8107        998.0320       0.           0.                 0. 
16.2          461.8091        998.0310       0.           0.                 0. 
16.3          461.8075        998.0300       0.           0.                 0. 
16.4          461.8059        998.0290       0.           0.                 0. 
16.5          461.8043        998.0280       0.           0.                 0. 
16.6          461.8027        998.0270       0.           0.                 0. 
16.7          461.8010        998.0260       0.           0.                 0. 
16.8          461.7994        998.0249       0.           0.                 0. 
16.9          461.7978        998.0239       0.           0.                 0. 
17.0          461.7962        998.0229       0.           0.                 0. 
17.1          461.7946        998.0225       0.           0.                 0. 
17.2          461.7930        998.0222       0.           0.                 0. 
17.3          461.7913        998.0218       0.           0.                 0. 
17.4          461.7897        998.0215       0.           0.                 0. 
17.5          461.7881        998.0211       0.           0.                 0. 
17.6          461.7865        998.0208       0.           0.                 0. 
17.7          461.7848        998.0205       0.           0.                 0. 
17.8          461.7832        998.0201       0.           0.                 0. 
17.9          461.7816        998.0198       0.           0.                 0. 
18.0          461.7799        998.0194       0.           0.                 0. 
18.1          461.7783        998.0191       0.           0.                 0. 
18.2          461.7767        998.0187       0.           0.                 0. 
18.3          461.7751        998.0184       0.           0.                 0. 
18.4          461.7734        998.0181       0.           0.                 0. 
18.5          461.7718        998.0177       0.           0.                 0. 
18.6          461.7702        998.0174       0.           0.                 0. 
18.7          461.7685        998.0170       0.           0.                 0. 
18.8          461.7669        998.0167       0.           0.                 0. 
18.9          461.7653        998.0164       0.           0.                 0. 
19.0          461.7637        998.0160       0.           0.                 0. 
19.1          461.7620        998.0157       0.           0.                 0. 
19.2          461.7604        998.0153       0.           0.                 0. 
19.3          461.7588        998.0150       0.           0.                 0. 
19.4          461.7571        998.0146       0.           0.                 0. 
19.5          461.7555        998.0143       0.           0.                 0. 
19.6          461.7539        998.0131       0.           0.                 0. 
19.7          461.7524        998.0119       0.           0.                 0. 
19.8          461.7509        998.0107       0.           0.                 0. 
19.9          461.7494        998.0094       0.           0.                 0. 
20.0          461.7480        998.0082       0.           0.                 0. 
20.1          461.7465        998.0069       0.           0.                 0. 
20.2          461.7450        998.0057       0.           0.                 0. 
20.3          461.7436        998.0045       0.           0.                 0. 
20.4          461.7421        998.0032       0.           0.                 0. 
20.5          461.7406        998.0020       0.           0.                 0. 
20.6          461.7391        998.0007       0.           0.                 0. 
20.7          461.7377        997.9995       0.           0.                 0. 
20.8          461.7362        997.9983       0.           0.                 0. 
20.9          461.7347        997.9970       0.           0.                 0. 
21.0          461.7332        997.9958       0.           0.                 0. 
21.1          461.7318        998.0128       0.           0.                 1.5
21.2          460.6286        998.0100       0.           0.                 1.5
21.3          458.5007        997.9894       0.           0.                 1.5
21.4          455.8396        998.0069       0.           0.                 1.5
21.5          452.6219        997.9845       0.           0.                 1.5
21.6          449.2066        997.9946       0.           0.                 1.5
21.7          445.8291        998.0092       0.           0.                 1.5
21.8          442.4567        997.9977       0.           0.                 1.5
21.9          438.7994        997.9833       0.           0.                 1.5
22.0          435.1115        997.9840       0.           0.                 1.5
22.1          430.7725        997.9921       0.           0.                 1.5
22.2          426.1071        998.0002       0.           0.                 1.5
22.3          421.4417        998.0055       0.           0.                 1.5
22.4          416.1240        998.0007       0.           0.                 1.5
22.5          408.5239        997.9958       0.           0.                 1.5
22.6          400.9237        997.9910       0.           0.                 1.5
22.7          393.3236        997.9862       0.           0.                 1.5
22.8          385.7235        997.9813       0.           0.                 1.5
22.9          378.1233        997.9765       0.           0.                 1.5
23.0          370.5232        997.9717       0.           0.                 1.5
23.1          362.9230        489.3480       2.9          0.                 1.5
23.2          371.9072        477.1228       2.9          0.                 1.5
23.3          377.6406        468.6676       2.9          0.                 1.5
23.4          379.4978        459.6347       2.9          0.                 1.5
23.5          379.8006        449.1467       2.9          0.                 1.5
23.6          375.5006        438.6587       2.9          0.                 1.5
23.7          371.2006        428.1707       2.9          0.                 1.5
23.8          366.9007        417.6827       2.9          0.                 1.5
23.9          362.6007        405.1561       2.9          0.                 1.5
24.0          352.7292        392.5338       2.9          0.                 1.5
24.1          342.5965        379.9115       2.9          0.                 1.5
24.2          332.4637        367.2893       2.9          0.                 1.5
24.3          322.3309        354.6670       2.9          0.                 1.5
24.4          312.1981        342.0447       2.9          0.                 1.5
24.5          302.0653        329.6257       2.9          0.                 1.5
24.6          291.9454        318.8607       2.9          0.                 1.5
24.7          281.9311        308.0957       2.9          0.                 1.5
24.8          271.9168        297.3307       2.9          0.                 1.5
24.9          261.9025        286.5657       2.9          0.                 1.5
25.0          251.8881        275.8007       2.9          0.                 1.5
25.1          241.8738        265.0357       2.9          0.                 1.5
25.2          231.8595        254.2707       2.9          0.                 1.5
25.3          221.8452        243.5057       2.9          0.                 1.5
25.4          211.8308        234.0848       2.9          0.                 1.5
25.5          203.1209        227.6379       2.9          0.                 1.5
25.6          197.2967        221.1909       2.9          0.                 1.5
25.7          191.4726        214.7440       2.9          0.                 1.5
25.8          185.6484        208.2970       2.9          0.                 1.5
25.9          179.8243        201.8501       2.9          0.                 1.5
26.0          174.0002        195.4032       2.9          0.                 1.5
26.1          168.1760        188.9562       2.9          0.                 1.5
26.2          162.3519        182.5093       2.9          0.                 1.5
26.3          156.5278        176.0623       2.9          0.                 1.5
26.4          150.7036        172.0966       2.9          0.                 1.5
26.5          147.1620        169.0043       2.9          0.                 1.5
26.6          144.4240        165.9121       2.9          0.                 1.5
26.7          141.6860        162.8198       2.9          0.                 1.5
26.8          138.9480        159.7275       2.9          0.                 1.5
26.9          136.2099        156.6353       2.9          0.                 1.5
27.0          133.4719        153.5430       2.9          0.                 1.5
27.1          130.7339        150.4507       2.9          0.                 1.5
27.2          127.9958        147.3585       2.9          0.                 1.5
27.3          125.2578        144.2662       2.9          0.                 1.5
27.4          122.5198        141.1739       2.9          0.                 1.5
27.5          119.7818        138.0817       2.9          0.                 1.5
27.6          117.0437        134.9894       2.9          0.                 1.5
27.7          114.3057        132.7110       2.9          0.                 1.5
27.8          112.3027        131.5293       2.9          0.                 1.5
27.9          111.2902        130.3475       2.9          0.                 1.5
28.0          110.2776        129.1658       2.9          0.                 1.5
28.1          109.2650        127.9840       2.9          0.                 1.5
28.2          108.2524        126.8022       2.9          0.                 1.5
28.3          107.2398        125.6205       2.9          0.                 1.5
28.4          106.2272        124.4387       2.9          0.                 1.5
28.5          105.2146        123.2570       2.9          0.                 1.5
28.6          104.2020        122.0752       2.9          0.                 1.5
28.7          103.1894        120.8935       2.9          0.                 1.5
28.8          102.1768        119.7117       2.9          0.                 1.5
28.9          101.1642        118.5299       2.9          0.                 1.5
29.0          100.1516        117.3482       2.9          0.                 1.5
29.1           99.1390        116.1664       2.9          0.                 1.5
29.2           98.1264        114.9847       2.9          0.                 1.5
29.3           97.1139        113.8029       2.9          0.                 1.5
29.4           96.1013        112.7184       2.9          0.                 1.5
29.5           95.1668        112.3314       2.9          0.                 1.5
29.6           94.7931        111.9445       2.9          0.                 1.5
29.7           94.4194        111.5575       2.9          0.                 1.5
29.8           94.0456        111.1706       2.9          0.                 1.5
29.9           93.6719        110.7836       2.9          0.                 1.5
30.0           93.2982        110.3967       2.9          0.                 1.5
30.1           92.9244        110.0097       2.9          0.                 1.5
30.2           92.5507        100.1297       0.           0.                 0.
30.3           84.1897        110.7621       0.           0.                 0. 
30.4           80.1448        110.7599       0.           0.                 0. 
30.5           77.2061        110.7597       0.           0.                 0. 
30.6           74.7586        110.7609       0.           0.                 0. 
30.7           72.6304        110.7603       0.           0.                 0. 
30.8           71.2420        110.7597       0.           0.                 0. 
30.9           69.8974        110.7595       0.           0.                 0. 
31.0           68.9248        110.7600       0.           0.                 0. 
31.1           68.3568        110.7604       0.           0.                 0. 
31.2           67.7888        110.7609       0.           0.                 0. 
31.3           67.2416        110.7607       0.           0.                 0. 
31.4           67.1439        110.7604       0.           0.                 0. 
31.5           67.0462        110.7602       0.           0.                 0. 
31.6           66.9485        110.7600       0.           0.                 0. 
31.7           66.8508        110.7598       0.           0.                 0. 
31.8           66.7531        110.7596       0.           0.                 0. 
31.9           66.6554        110.7594       0.           0.                 0. 
32.0           66.5577        110.7593       0.           0.                 0. 
32.1           66.5171        110.7594       0.           0.                 0. 
32.2           66.5554        110.7595       0.           0.                 0. 
32.3           66.5938        110.7597       0.           0.                 0. 
32.4           66.6322        110.7598       0.           0.                 0. 
32.5           66.6706        110.7599       0.           0.                 0. 
32.6           66.7089        110.7600       0.           0.                 0. 
32.7           66.7473        110.7602       0.           0.                 0. 
32.8           66.7857        110.7603       0.           0.                 0. 
32.9           66.8241        110.7604       0.           0.                 0. 
33.0           66.8624        110.7606       0.           0.                 0. 
33.1           66.9008        110.7607       0.           0.                 0. 
33.2           66.9392        110.7607       0.           0.                 0. 
33.3           66.9722        110.7606       0.           0.                 0. 
33.4           67.0029        110.7605       0.           0.                 0. 
33.5           67.0336        110.7604       0.           0.                 0. 
33.6           67.0643        110.7603       0.           0.                 0. 
33.7           67.0951        110.7602       0.           0.                 0. 
33.8           67.1258        110.7602       0.           0.                 0. 
33.9           67.1565        110.7601       0.           0.                 0. 
34.0           67.1872        110.7600       0.           0.                 0. 
34.1           67.2180        110.7599       0.           0.                 0. 
34.2           67.2487        110.7598       0.           0.                 0. 
34.3           67.2794        110.7597       0.           0.                 0. 
34.4           67.3101        110.7597       0.           0.                 0. 
34.5           67.3409        110.7596       0.           0.                 0. 
34.6           67.3716        110.7595       0.           0.                 0. 
34.7           67.4023        110.7594       0.           0.                 0. 
34.8           67.4331        110.7593       0.           0.                 0. 
34.9           67.4638        110.7592       0.           0.                 0. 
35.0           67.4945        110.7591       0.           0.                 0. 
35.1           67.5252        110.7591       0.           0.                 0. 
35.2           67.5560        110.7590       0.           0.                 0. 
35.3           67.5870        110.7591       0.           0.                 0. 
35.4           67.6194        110.7591       0.           0.                 0. 
35.5           67.6517        110.7592       0.           0.                 0. 
35.6           67.6841        110.7592       0.           0.                 0. 
35.7           67.7164        110.7593       0.           0.                 0. 
35.8           67.7488        110.7593       0.           0.                 0. 
35.9           67.7811        110.7594       0.           0.                 0. 
36.0           67.8135        110.7594       0.           0.                 0. 
36.1           67.8458        110.7595       0.           0.                 0. 
36.2           67.8782        110.7596       0.           0.                 0. 
36.3           67.9105        110.7596       0.           0.                 0. 
36.4           67.9429        110.7597       0.           0.                 0. 
36.5           67.9752        110.7597       0.           0.                 0. 
36.6           68.0076        110.7598       0.           0.                 0. 
36.7           68.0399        110.7598       0.           0.                 0. 
36.8           68.0723        110.7599       0.           0.                 0. 
36.9           68.1046        110.7599       0.           0.                 0. 
37.0           68.1370        110.7600       0.           0.                 0. 
37.1           68.1693        110.7601       0.           0.                 0. 
37.2           68.2017        110.7601       0.           0.                 0. 
37.3           68.2340        110.7602       0.           0.                 0. 
37.4           68.2664        110.7602       0.           0.                 0. 
37.5           68.2987        110.7603       0.           0.                 0. 
37.6           68.3311        110.7603       0.           0.                 0. 
37.7           68.3634        110.7604       0.           0.                 0. 
37.8           68.3955        110.7603       0.           0.                 0. 
37.9           68.4266        110.7602       0.           0.                 0. 
38.0           68.4576        110.7601       0.           0.                 0. 
38.1           68.4887        110.7601       0.           0.                 0. 
38.2           68.5198        110.7600       0.           0.                 0. 
38.3           68.5508        110.7599       0.           0.                 0. 
38.4           68.5819        110.7598       0.           0.                 0. 
38.5           68.6129        110.7598       0.           0.                 0. 
38.6           68.6440        110.7597       0.           0.                 0. 
38.7           68.6751        110.7596       0.           0.                 0. 
38.8           68.7061        110.7595       0.           0.                 0. 
38.9           68.7372        110.7595       0.           0.                 0. 
39.0           68.7682        110.7594       0.           0.                 0. 
39.1           68.7993        110.7593       0.           0.                 0. 
39.2           68.8304        110.7592       0.           0.                 0. 
39.3           68.8614        110.7592       0.           0.                 0. 
39.4           68.8925        110.7591       0.           0.                 0. 
39.5           68.9235        110.7590       0.           0.                 0. 
39.6           68.9546        110.7589       0.           0.                 0. 
39.7           68.9857        110.7588       0.           0.                 0. 
39.8           69.0167        110.7588       0.           0.                 0. 
39.9           69.0478        110.7587       0.           0.                 0. 
40.0           69.0788        110.7586       0.           0.                 0. 

==> Figures/SpiceGraphs/Results_IMP_U-PLA.txt <==
Tie			V(BL0)			V(Cell)      	V(WL)		V(Prechage)			V(SA)
0.1           123.0487      997.6218			0. 		 	0.  				0.   
0.2           123.0489      998.3207         0.     	 	0.                	0.   
0.3           123.0490      997.6282         0.     	 	0.                	0.   
0.4           123.0490      998.0288         0.     	 	0.                	0.   
0.5           123.0491      998.4294         0.     	 	0.                	0.   
0.6           123.0491      998.5062         0.     	 	0.                	0.   
0.7           123.0491      998.3298         0.     	 	0.                	0.   
0.8           123.0491      998.1534         0.     	 	0.                	0.   
0.9           123.0492      997.9770         0.     	 	0.                	0.   
1.0           123.0492      997.8006         0.     	 	0.                	0.   
1.1           123.0492      997.6242         0.     	 	0.                	0.   
1.2           123.0492      997.6557         0.     	 	0.                	0.   
1.3           123.0492      997.7428         0.     	 	0.                	0.   
1.4           123.0492      997.8300         0.     	 	0.                	0.   
1.5           123.0492      997.9172         0.     	 	0.                	0.   
1.6           123.0492      998.0044         0.     	 	0.                	0.   
1.7           123.0492      998.0916         0.     	 	0.                	0.   
1.8           123.0492      998.1788         0.     	 	0.                	0.   
1.9           123.0492      998.2659         0.     	 	0.                	0.   
2.0           123.0492      998.3531         0.     	 	0.                	0.   
2.1           123.0492      998.4403         0.     	 	0.                	0.   
2.2           123.0492      998.5275         0.     	 	0.                	0.   
2.3           123.0492      998.5696         0.     	 	0.                	0.   
2.4           123.0492      998.5201         0.     	 	0.                	0.   
2.5           123.0492      998.4707         0.     	 	0.                	0.   
2.6           123.0492      998.4212         0.     	 	0.                	0.   
2.7           123.0492      998.3717         0.     	 	0.                	0.   
2.8           123.0493      998.3223         0.     	 	0.                	0.   
2.9           123.0493      998.2728         0.     	 	0.                	0.   
3.0           123.0493      998.2234         0.     	 	0.                	0.   
3.1           123.0493      998.1739         0.     	 	0.                	0.   
3.2           123.0493      998.1244         0.     	 	0.                	0.   
3.3           123.0493      998.0750         0.     	 	0.                	0.   
3.4           123.0493      998.0255         0.     	 	0.                	0.   
3.5           123.0493      997.9760         0.     	 	0.                	0.   
3.6           123.0493      997.9266         0.     	 	0.                	0.   
3.7           123.0493      997.8771         0.     	 	0.                	0.   
3.8           123.0493      997.8277         0.     	 	0.                	0.   
3.9           123.0493      997.7782         0.     	 	0.                	0.   
4.0           123.0493      997.7287         0.     	 	0.                	0.   
4.1           123.0493      997.6793         0.     	 	0.                	0.   
4.2           123.0493      997.6298         0.     	 	0.                	0.     
4.3           123.0493      997.5803         0.     	 	0.                	0.     
4.4           123.0493      997.6824         0.     	 	0.                	0.     
4.5           123.0493      997.8290         0.     	 	0.                	0.     
4.6           123.0493      997.9755         0.     	 	0.                	0.     
4.7           123.0493      998.1221         0.     	 	0.                	0.     
4.8           123.0493      998.2686         0.     	 	0.                	0.     
4.9           123.0493      998.4152         0.     	 	0.                	0.     
5.0           123.0493      998.5617         0.     	 	0.                	0.     
5.1           161.0039      998.0722         0.     	 	1.5               	0.     
5.2           196.0656      998.0556         0.     	 	1.5               	0.     
5.3           226.8604      998.0648         0.     	 	1.5               	0.     
5.4           256.9475      998.0730         0.     	 	1.5               	0.     
5.5           278.3996      998.0680         0.     	 	1.5               	0.     
5.6           299.8517      998.0630         0.     	 	1.5               	0.     
5.7           321.3038      998.0581         0.     	 	1.5               	0.     
5.8           342.7559      998.0531         0.     	 	1.5               	0.     
5.9           361.0284      998.0499         0.     	 	1.5               	0.     
6.0           370.8646      998.0511         0.     	 	1.5               	0.     
6.1           380.7008      998.0523         0.     	 	1.5               	0.    
6.2           390.5371      998.0535         0.     	 	1.5               	0.  
6.3           400.3733      998.0547         0.     	 	1.5               	0.  
6.4           410.2096      998.0559         0.     	 	1.5               	0.  
6.5           420.0458      998.0571         0.     	 	1.5               	0.  
6.6           429.8820      998.0583         0.     	 	1.5               	0.  
6.7           439.7183      998.0595         0.     	 	1.5               	0.  
6.8           449.5545      998.0608         0.     	 	1.5               	0.  
6.9           459.3908      998.0620         0.     	 	1.5               	0.  
7.0           465.7273      998.0614         0.     	 	1.5               	0.  
7.1           468.2096      998.0588         0.     	 	1.5               	0.
7.2           470.6919      998.0562         0.     	 	1.5               	0.
7.3           473.1742      998.0536         0.     	 	1.5               	0.
7.4           475.6565      998.0510         0.     	 	1.5               	0.
7.5           478.1387      998.0484         0.     	 	1.5               	0.
7.6           480.6210      998.0458         0.     	 	1.5               	0.
7.7           483.1033      998.0432         0.     	 	1.5               	0.
7.8           485.5856      998.0406         0.     	 	1.5               	0.
7.9           488.0679      998.0380         0.     	 	1.5               	0.
8.0           490.5502      998.0354         0.     	 	1.5               	0.
8.1           491.2823      998.0359         0.     	 	1.5               	0.
8.2           491.8653      998.0367         0.     	 	1.5               	0.
8.3           492.4484      998.0375         0.     	 	1.5               	0.
8.4           493.0314      998.0382         0.     	 	1.5               	0.
8.5           493.6144      998.0390         0.     	 	1.5               	0.
8.6           494.1974      998.0398         0.     	 	1.5               	0.
8.7           494.7804      998.0406         0.     	 	1.5               	0.
8.8           495.3634      998.0413         0.     	 	1.5               	0.
8.9           495.9464      998.0421         0.     	 	1.5               	0.
9.0           496.5294      998.0429         0.     	 	1.5               	0.
9.1           497.1125      998.0437         0.     	 	1.5               	0.
9.2           497.6955      998.0444         0.     	 	1.5               	0.
9.3           498.2785      998.0452         0.     	 	1.5               	0.
9.4           498.8416      998.0459         0.     	 	1.5               	0.
9.5           498.9132      998.0440         0.     	 	1.5               	0.
9.6           498.9849      998.0420         0.     	 	1.5               	0.
9.7           499.0566      998.0401         0.     	 	1.5               	0.
9.8           499.1282      998.0382         0.     	 	1.5               	0.
9.9           499.1999      998.0362         0.     	 	1.5               	0.
10.0          499.2716      998.0343         0.     	 	1.5               	0.
10.1          499.3433      998.0324         0.          1.5               	0.
10.2          499.4149      998.0305         0.          1.5               	0.
10.3          499.4866      998.0285         0.          1.5               	0.
10.4          499.5583      998.0266         0.          1.5               	0.
10.5          499.6299      998.0247         0.          1.5               	0.
10.6          499.7016      998.0227         0.          1.5               	0.
10.7          499.7733      998.0208         0.          1.5               	0.
10.8          499.8449      998.0189         0.          1.5               	0.
10.9          499.9166      998.0169         0.          1.5               	0.
11.0          499.9883      998.0150         0.          1.5               	0.
11.1          472.9099      998.0196         0.          0.                	0.
11.2          464.3849      998.0288         0.          0.                	0.
11.3          462.3617      998.0178         0.          0.                	0.
11.4          461.9490      998.0245         0.          0.                	0.
11.5          461.8152      998.0233         0.          0.                	0.
11.6          461.7929      998.0171         0.          0.                	0.
11.7          461.7876      998.0174         0.          0.                	0.
11.8          461.7882      998.0200         0.          0.                	0.
11.9          461.7888      998.0226         0.          0.                	0.
12.0          461.7868      998.0223         0.          0.                	0.
12.1          461.7830      998.0200         0.          0.                	0.
12.2          461.7792      998.0178         0.          0.                	0.
12.3          461.7754      998.0156         0.          0.                	0.
12.4          461.7715      998.0134         0.          0.                	0.
12.5          461.7677      998.0111         0.          0.                	0.
12.6          461.7639      998.0089         0.          0.                	0.
12.7          461.7608      998.0085         0.          0.                	0.
12.8          461.7578      998.0084         0.          0.                	0.
12.9          461.7548      998.0083         0.          0.                	0.
13.0          461.7518      998.0082         0.          0.                	0.
13.1          461.7488      998.0081         0.          0.                	0.
13.2          461.7457      998.0080         0.          0.                	0.
13.3          461.7427      998.0079         0.          0.                	0.
13.4          461.7397      998.0078         0.          0.                	0.
13.5          461.7367      998.0077         0.          0.                	0.
13.6          461.7337      998.0076         0.          0.                	0.
13.7          461.7307      998.0075         0.          0.                	0.
13.8          461.7277      998.0074         0.          0.                	0.
13.9          461.7247      998.0073         0.          0.                	0.
14.0          461.7217      998.0072         0.          0.                	0.
14.1          461.7187      998.0071         0.          0.                	0.
14.2          461.7157      998.0070         0.          0.                	0.
14.3          461.7126      998.0069         0.          0.                	0.
14.4          461.7096      998.0066         0.          0.                	0.
14.5          461.7065      998.0056         0.          0.                	0.
14.6          461.7034      998.0045         0.          0.                	0.
14.7          461.7003      998.0034         0.          0.                	0.
14.8          461.6972      998.0023         0.          0.                	0.
14.9          461.6941      998.0013         0.          0.                	0.
15.0          461.6910      998.0002         0.          0.                	0.
15.1          461.6879      997.9991         0.          0.                	0.
15.2          461.6848      997.9980         0.          0.                	0.
15.3          461.6817      997.9969         0.          0.                	0.
15.4          461.6785      997.9959         0.          0.                	0.
15.5          461.6754      997.9948         0.          0.                	0.
15.6          461.6723      997.9937         0.          0.                	0.
15.7          461.6692      997.9926         0.          0.                	0.
15.8          461.6661      997.9916         0.          0.                	0.
15.9          461.6630      997.9905         0.          0.                	0.
16.0          461.6599      997.9894         0.          0.                	0.
16.1          461.6568      997.9883         0.          0.                  0.     
16.2          461.6537      997.9873         0.          0.                  0.
16.3          461.6506      997.9862         0.          0.                  0.
16.4          461.6475      997.9851         0.          0.                  0.
16.5          461.6444      997.9840         0.          0.                  0.
16.6          461.6413      997.9830         0.          0.                  0.
16.7          461.6382      997.9819         0.          0.                  0.
16.8          461.6351      997.9808         0.          0.                  0.
16.9          461.6321      997.9799         0.          0.                  0.
17.0          461.6296      997.9796         0.          0.                  0.
17.1          461.6271      997.9793         0.          0.                  0.
17.2          461.6246      997.9791         0.          0.                  0.
17.3          461.6221      997.9788         0.          0.                  0.
17.4          461.6196      997.9785         0.          0.                  0.
17.5          461.6170      997.9782         0.          0.                  0.
17.6          461.6145      997.9779         0.          0.                  0.
17.7          461.6120      997.9777         0.          0.                  0.
17.8          461.6095      997.9774         0.          0.                  0.
17.9          461.6070      997.9771         0.          0.                  0.
18.0          461.6045      997.9768         0.          0.                  0.
18.1          461.6020      997.9765         0.          0.                  0.
18.2          461.5995      997.9762         0.          0.                  0.
18.3          461.5970      997.9760         0.          0.                  0.
18.4          461.5945      997.9757         0.          0.                  0.
18.5          461.5920      997.9754         0.          0.                  0.
18.6          461.5895      997.9751         0.          0.                  0.
18.7          461.5870      997.9748         0.          0.                  0.
18.8          461.5845      997.9746         0.          0.                  0.
18.9          461.5820      997.9743         0.          0.                  0.
19.0          461.5795      997.9740         0.          0.                  0.
19.1          461.5770      997.9737         0.          0.                  0.
19.2          461.5745      997.9734         0.          0.                  0.
19.3          461.5719      997.9731         0.          0.                  0.
19.4          461.5694      997.9724         0.          0.                  0.
19.5          461.5669      997.9702         0.          0.                  0.
19.6          461.5644      997.9679         0.          0.                  0.
19.7          461.5619      997.9656         0.          0.                  0.
19.8          461.5594      997.9634         0.          0.                  0.
19.9          461.5569      997.9611         0.          0.                  0.
20.0          461.5543      997.9588         0.          0.                  0.
20.1          479.1626      578.7969         2.9         1.5                 0.
20.2          495.7691      579.9551         2.9         1.5                 0.
20.3          507.8736      581.6373         2.9         1.5                 0.
20.4          517.6240      582.2887         2.9         1.5                 0.
20.5          527.3743      582.9401         2.9         1.5                 0.
20.6          531.4773      581.6149         2.9         1.5                 0.
20.7          533.9044      579.7031         2.9         1.5                 0.
20.8          536.3315      577.7914         2.9         1.5                 0.
20.9          538.7587      575.8796         2.9         1.5                 0.
21.0          541.1858      573.9678         2.9         1.5                 0.
21.1          543.6129      572.0561         2.9         1.5                 0.
21.2          546.0400      570.1443         2.9         1.5                 0.
21.3          547.3711      568.0171         2.9         1.5                 0.
21.4          545.9532      565.3495         2.9         1.5                 0.
21.5          544.5354      562.6819         2.9         1.5                 0.
21.6          543.1176      560.0143         2.9         1.5                 0.
21.7          541.6997      557.3467         2.9         1.5                 0.
21.8          540.2819      554.6791         2.9         1.5                 0.
21.9          538.8640      552.0116         2.9         1.5                 0.
22.0          537.4511      549.3703         2.9         1.5                 0.
22.1          536.2100      547.6540         2.9         1.5                 0.
22.2          534.9690      545.9376         2.9         1.5                 0.
22.3          533.7279      544.2213         2.9         1.5                 0.
22.4          532.4868      542.5049         2.9         1.5                 0.
22.5          531.2458      540.7885         2.9         1.5                 0.
22.6          530.0047      539.0722         2.9         1.5                 0.
22.7          528.7637      537.3558         2.9         1.5                 0.
22.8          527.5226      535.6395         2.9         1.5                 0.
22.9          526.2816      533.9231         2.9         1.5                 0.
23.0          525.1354      532.3472         2.9         1.5                 0.
23.1          524.4727      531.4869         2.9         1.5                 0.
23.2          523.8101      530.6267         2.9         1.5                 0.
23.3          523.1475      529.7664         2.9         1.5                 0.
23.4          522.4849      528.9062         2.9         1.5                 0.
23.5          521.8223      528.0460         2.9         1.5                 0.
23.6          521.1597      527.1857         2.9         1.5                 0.
23.7          520.4971      526.3255         2.9         1.5                 0.
23.8          519.8345      525.4652         2.9         1.5                 0.
23.9          519.1719      524.6050         2.9         1.5                 0.
24.0          518.5092      523.7448         2.9         1.5                 0.
24.1          517.8466      522.8845         2.9         1.5                 0.
24.2          517.4349      522.3549         2.9         1.5                 0.
24.3          517.1900      522.0451         2.9         1.5                 0.
24.4          516.9450      521.7353         2.9         1.5                 0.
24.5          516.7001      521.4254         2.9         1.5                 0.
24.6          516.4552      521.1156         2.9         1.5                 0.
24.7          516.2102      520.8058         2.9         1.5                 0.
24.8          515.9653      520.4959         2.9         1.5                 0.
24.9          515.7203      520.1861         2.9         1.5                 0.
25.0          515.4754      519.8763         2.9         1.5                 0.
25.1          515.2305      519.5664         2.9         1.5                 0.
25.2          514.9855      519.2566         2.9         1.5                 0.
25.3          514.7406      518.9468         2.9         1.5                 0.
25.4          514.4956      518.6369         2.9         1.5                 0.
25.5          514.2507      518.3271         2.9         1.5                 0.
25.6          514.0058      518.0173         2.9         1.5                 0.
25.7          513.7608      517.7075         2.9         1.5                 0.
25.8          513.5159      517.3976         2.9         1.5                 0.
25.9          513.2709      517.0878         2.9         1.5                 0.
26.0          513.0260      516.7780         2.9         1.5                 0.
26.1          486.4945      495.1918         2.9         0.                  0.
26.2          476.8288      510.8981         0.          0.                  0.
26.3          474.7287      512.5542         0.          0.                  0.
26.4          473.9475      512.5951         0.          0.                  0.
26.5          473.7827      512.5509         0.          0.                  0.
26.6          473.6589      512.5236         0.          0.                  0.
26.7          473.6777      512.5550         0.          0.                  0.
26.8          473.6966      512.5864         0.          0.                  0.
26.9          473.7089      512.6046         0.          0.                  0.
27.0          473.7023      512.5850         0.          0.                  0.
27.1          473.6958      512.5653         0.          0.                  0.
27.2          473.6893      512.5457         0.          0.                  0.
27.3          473.6828      512.5261         0.          0.                  0.
27.4          473.6799      512.5231         0.          0.                  0.
27.5          473.6795      512.5318         0.          0.                  0.
27.6          473.6792      512.5404         0.          0.                  0.
27.7          473.6788      512.5491         0.          0.                  0.
27.8          473.6785      512.5578         0.          0.                  0.
27.9          473.6781      512.5664         0.          0.                  0.
28.0          473.6778      512.5751         0.          0.                  0.
28.1          473.6774      512.5838         0.          0.                  0.
28.2          473.6770      512.5924         0.          0.                  0.
28.3          473.6767      512.6011         0.          0.                  0.
28.4          473.6760      512.6076         0.          0.                  0.
28.5          473.6741      512.6036         0.          0.                  0.
28.6          473.6721      512.5997         0.          0.                  0.
28.7          473.6701      512.5958         0.          0.                  0.
28.8          473.6681      512.5918         0.          0.                  0.
28.9          473.6662      512.5879         0.          0.                  0.
29.0          473.6642      512.5840         0.          0.                  0.
29.1          473.6622      512.5801         0.          0.                  0.
29.2          473.6602      512.5761         0.          0.                  0.
29.3          473.6582      512.5722         0.          0.                  0.
29.4          473.6563      512.5683         0.          0.                  0.
29.5          473.6543      512.5643         0.          0.                  0.
29.6          473.6523      512.5604         0.          0.                  0.
29.7          473.6503      512.5565         0.          0.                  0.
29.8          473.6484      512.5525         0.          0.                  0.
29.9          473.6464      512.5486         0.          0.                  0.
30.0          473.6444      512.5447         0.          0.                  0.
30.1          473.6424      512.5407         0.          0.                  0.
30.2          473.6404      512.5368         0.          0.                  0.
30.3          473.6385      512.5329         0.          0.                  0.
30.4          473.6365      512.5290         0.          0.                  0.
30.5          473.6345      512.5250         0.          0.                  0.
30.6          473.6325      512.5211         0.          0.                  0.
30.7          473.6306      512.5174         0.          0.                  0.
30.8          473.6294      512.5210         0.          0.                  0.
30.9          473.6283      512.5246         0.          0.                  0.
31.0          473.6271      512.5281         0.          0.                  0.
31.1          473.6260      512.5317         0.          0.                  0.
31.2          473.6248      512.5353         0.          0.                  0.
31.3          473.6236      512.5388         0.          0.                  0.
31.4          473.6225      512.5424         0.          0.                  0.
31.5          473.6213      512.5460         0.          0.                  0.
31.6          473.6202      512.5495         0.          0.                  0.
31.7          473.6190      512.5531         0.          0.                  0.
31.8          473.6179      512.5567         0.          0.                  0.
31.9          473.6167      512.5602         0.          0.                  0.
32.0          473.6156      512.5638         0.          0.                  0.
32.1			473.6144		512.5674		0. 			0. 					0.
32.2          473.6132      512.5709         0.          0.                  0.
32.3          473.6121      512.5745         0.          0.                  0.
32.4          473.6109      512.5781         0.          0.                  0.
32.5          473.6098      512.5816         0.          0.                  0.
32.6          473.6086      512.5852         0.          0.                  0.
32.7          473.6075      512.5888         0.          0.                  0.
32.8          473.6063      512.5923         0.          0.                  0.
32.9          473.6052      512.5959         0.          0.                  0.
33.0          473.6040      512.5995         0.          0.                  0.
33.1          473.6028      512.6030         0.          0.                  0.
33.2          473.6017      512.6063         0.          0.                  0.
33.3          473.5999      512.6027         0.          0.                  0.
33.4          473.5981      512.5991         0.          0.                  0.
33.5          473.5963      512.5955         0.          0.                  0.
33.6          473.5946      512.5918         0.          0.                  0.
33.7          473.5928      512.5882         0.          0.                  0.
33.8          473.5910      512.5846         0.          0.                  0.
33.9          473.5892      512.5810         0.          0.                  0.
34.0          473.5875      512.5773         0.          0.                  0.
34.1          473.5857      512.5737         0.          0.                  0.
34.2          473.5839      512.5701         0.          0.                  0.
34.3          473.5821      512.5665         0.          0.                  0.
34.4          473.5804      512.5629         0.          0.                  0.
34.5          473.5786      512.5592         0.          0.                  0.
34.6          473.5768      512.5556         0.          0.                  0.
34.7          473.5750      512.5520         0.          0.                  0.
34.8          473.5733      512.5484         0.          0.                  0.
34.9          473.5715      512.5447         0.          0.                  0.
35.0          473.5697      512.5411         0.          0.                  0.
35.1          473.5679      512.5375         0.          0.                  0.
35.2          473.5662      512.5339         0.          0.                  0.
35.3          473.5644      512.5303         0.          0.                  0.
35.4          473.5626      512.5266         0.          0.                  0.
35.5          473.5608      512.5230         0.          0.                  0.
35.6          473.5591      512.5194         0.          0.                  0.
35.7          473.5573      512.5160         0.          0.                  0.
35.8          473.5562      512.5196         0.          0.                  0.
35.9          473.5552      512.5231         0.          0.                  0.
36.0          473.5541      512.5267         0.          0.                  0.
36.1          473.5530      512.5302         0.          0.                  0.
36.2          473.5519      512.5338         0.          0.                  0.
36.3          473.5508      512.5373         0.          0.                  0.
36.4          473.5497      512.5409         0.          0.                  0.
36.5          473.5486      512.5444         0.          0.                  0.
36.6          473.5476      512.5479         0.          0.                  0.
36.7          473.5465      512.5515         0.          0.                  0.
36.8          473.5454      512.5550         0.          0.                  0.
36.9          473.5443      512.5586         0.          0.                  0.
37.0          473.5432      512.5621         0.          0.                  0.
37.1          473.5421      512.5657         0.          0.                  0.
37.2          473.5411      512.5692         0.          0.                  0.
37.3          473.5400      512.5728         0.          0.                  0.
37.4          473.5389      512.5763         0.          0.                  0.
37.5          473.5378      512.5799         0.          0.                  0.
37.6          473.5367      512.5834         0.          0.                  0.
37.7          473.5356      512.5869         0.          0.                  0.
37.8          473.5346      512.5905         0.          0.                  0.
37.9          473.5335      512.5940         0.          0.                  0.
38.0          473.5324      512.5976         0.          0.                  0.
38.1          473.5313      512.6011         0.          0.                  0.
38.2          473.5302      512.6044         0.          0.                  0.
38.3          473.5286      512.6008         0.          0.                  0.
38.4          473.5271      512.5972         0.          0.                  0.
38.5          473.5255      512.5936         0.          0.                  0.
38.6          473.5240      512.5900         0.          0.                  0.
38.7          473.5224      512.5864         0.          0.                  0.
38.8          473.5208      512.5828         0.          0.                  0.
38.9          473.5193      512.5792         0.          0.                  0.
39.0          473.5177      512.5756         0.          0.                  0.
39.1          473.5162      512.5720         0.          0.                  0.
39.2          473.5146      512.5683         0.          0.                  0.
39.3          473.5130      512.5647         0.          0.                  0.
39.4          473.5115      512.5611         0.          0.                  0.
39.5          473.5099      512.5575         0.          0.                  0.
39.6          473.5084      512.5539         0.          0.                  0.
39.7          473.5068      512.5503         0.          0.                  0.
39.8          473.5052      512.5467         0.          0.                  0.
39.9          473.5037      512.5431         0.          0.                  0.
40.0          473.5021      512.5395         0.          0.                  0.
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                
                                                                                

==> Figures/SpiceGraphs/Results_Regular.txt <==
Tie			V(BL0)			V(Cell)      	V(WL)		V(Prechage)			V(SA)
0.1           191.7955			997.1580		0. 			0.					0.  
0.2           191.7931         997.0433       0.          0.                  0. 
0.3           191.7932         997.0982       0.          0.                  0. 
0.4           191.7932         997.1530       0.          0.                  0. 
0.5           191.7933         997.1318       0.          0.                  0. 
0.6           191.7933         997.1088       0.          0.                  0. 
0.7           191.7933         997.0858       0.          0.                  0. 
0.8           191.7934         997.0629       0.          0.                  0. 
0.9           191.7934         997.0399       0.          0.                  0. 
1.0           191.7934         997.0208       0.          0.                  0. 
1.1           191.7934         997.0266       0.          0.                  0. 
1.2           191.7935         997.0324       0.          0.                  0. 
1.3           191.7935         997.0382       0.          0.                  0. 
1.4           191.7935         997.0440       0.          0.                  0. 
1.5           191.7935         997.0498       0.          0.                  0. 
1.6           191.7935         997.0556       0.          0.                  0. 
1.7           191.7935         997.0614       0.          0.                  0. 
1.8           191.7935         997.0672       0.          0.                  0. 
1.9           191.7935         997.0730       0.          0.                  0. 
2.0           191.7935         997.0788       0.          0.                  0. 
2.1           191.7936         997.0846       0.          0.                  0. 
2.2           191.7936         997.0904       0.          0.                  0. 
2.3           191.7936         997.0962       0.          0.                  0. 
2.4           191.7936         997.1020       0.          0.                  0. 
2.5           191.7936         997.1078       0.          0.                  0. 
2.6           191.7936         997.1136       0.          0.                  0. 
2.7           191.7936         997.1194       0.          0.                  0. 
2.8           191.7936         997.1252       0.          0.                  0. 
2.9           191.7936         997.1200       0.          0.                  0. 
3.0           191.7936         997.1131       0.          0.                  0. 
3.1           191.7936         997.1062       0.          0.                  0. 
3.2           191.7936         997.0993       0.          0.                  0. 
3.3           191.7936         997.0925       0.          0.                  0. 
3.4           191.7936         997.0856       0.          0.                  0. 
3.5           191.7936         997.0787       0.          0.                  0. 
3.6           191.7936         997.0719       0.          0.                  0. 
3.7           191.7936         997.0650       0.          0.                  0. 
3.8           191.7936         997.0581       0.          0.                  0. 
3.9           191.7936         997.0513       0.          0.                  0. 
4.0           191.7936         997.0444       0.          0.                  0. 
4.1           191.7936         997.0375       0.          0.                  0. 
4.2           191.7936         997.0307       0.          0.                  0. 
4.3           191.7936         997.0238       0.          0.                  0. 
4.4           191.7936         997.0169       0.          0.                  0. 
4.5           191.7936         997.0100       0.          0.                  0. 
4.6           191.7936         997.0032       0.          0.                  0. 
4.7           191.7936         996.9963       0.          0.                  0. 
4.8           191.7936         996.9894       0.          0.                  0. 
4.9           191.7936         996.9826       0.          0.                  0. 
5.0           191.7936         996.9757       0.          0.                  0. 
5.1           191.7936         997.0363       0.          1.5                 0. 
5.2           208.0788         997.0405       0.          1.5                 0. 
5.3           239.0091         997.0356       0.          1.5                 0. 
5.4           266.1010         997.0374       0.          1.5                 0. 
5.5           290.1494         997.0303       0.          1.5                 0. 
5.6           312.1599         997.0270       0.          1.5                 0. 
5.7           331.2777         997.0283       0.          1.5                 0. 
5.8           346.7053         997.0297       0.          1.5                 0. 
5.9           362.1330         997.0311       0.          1.5                 0. 
6.0           377.5606         997.0325       0.          1.5                 0. 
6.1           392.9882         997.0314       0.          1.5                 0. 
6.2           402.6101         997.0292       0.          1.5                 0. 
6.3           409.7721         997.0269       0.          1.5                 0. 
6.4           416.9341         997.0247       0.          1.5                 0. 
6.5           424.0961         997.0225       0.          1.5                 0. 
6.6           431.2581         997.0203       0.          1.5                 0. 
6.7           438.4201         997.0180       0.          1.5                 0. 
6.8           445.5821         997.0158       0.          1.5                 0. 
6.9           452.7441         997.0136       0.          1.5                 0. 
7.0           459.9062         997.0114       0.          1.5                 0. 
7.1           467.0682         997.0094       0.          1.5                 0. 
7.2           473.6528         997.0092       0.          1.5                 0. 
7.3           475.4326         997.0091       0.          1.5                 0. 
7.4           477.2123         997.0090       0.          1.5                 0. 
7.5           478.9921         997.0088       0.          1.5                 0. 
7.6           480.7719         997.0087       0.          1.5                 0. 
7.7           482.5516         997.0086       0.          1.5                 0. 
7.8           484.3314         997.0084       0.          1.5                 0. 
7.9           486.1112         997.0083       0.          1.5                 0. 
8.0           487.8909         997.0082       0.          1.5                 0. 
8.1           489.6707         997.0080       0.          1.5                 0. 
8.2           491.4504         997.0079       0.          1.5                 0. 
8.3           493.2302         997.0073       0.          1.5                 0. 
8.4           494.6074         997.0054       0.          1.5                 0. 
8.5           494.9430         997.0035       0.          1.5                 0. 
8.6           495.2786         997.0016       0.          1.5                 0. 
8.7           495.6141         996.9997       0.          1.5                 0. 
8.8           495.9497         996.9978       0.          1.5                 0. 
8.9           496.2852         996.9959       0.          1.5                 0. 
9.0           496.6208         996.9941       0.          1.5                 0. 
9.1           496.9563         996.9922       0.          1.5                 0. 
9.2           497.2919         996.9903       0.          1.5                 0. 
9.3           497.6274         996.9884       0.          1.5                 0. 
9.4           497.9630         996.9865       0.          1.5                 0. 
9.5           498.2985         996.9846       0.          1.5                 0. 
9.6           498.6341         996.9827       0.          1.5                 0. 
9.7           498.9696         996.9809       0.          1.5                 0. 
9.8           499.3052         996.9794       0.          1.5                 0. 
9.9           499.5618         996.9791       0.          1.5                 0. 
10.0          499.5941         996.9789       0.          1.5                 0. 
10.1          499.6263         996.9786       0.          1.5                 0. 
10.2          499.6585         996.9784       0.          1.5                 0. 
10.3          499.6908         996.9781       0.          1.5                 0. 
10.4          499.7230         996.9779       0.          1.5                 0. 
10.5          499.7553         996.9776       0.          1.5                 0. 
10.6          499.7875         996.9774       0.          1.5                 0. 
10.7          499.8197         996.9771       0.          1.5                 0. 
10.8          499.8520         996.9769       0.          1.5                 0. 
10.9          499.8842         996.9766       0.          1.5                 0. 
11.0          499.9165         996.9764       0.          1.5                 0. 
11.1          499.9487         996.9761       0.          1.5                 0. 
11.2          499.9810         996.9682       0.          0.                  0. 
11.3          478.2626         996.9718       0.          0.                  0. 
11.4          467.3070         996.9601       0.          0.                  0. 
11.5          462.4944         996.9693       0.          0.                  0. 
11.6          462.1019         996.9658       0.          0.                  0. 
11.7          461.9732         996.9579       0.          0.                  0. 
11.8          461.9397         996.9613       0.          0.                  0. 
11.9          461.9391         996.9651       0.          0.                  0. 
12.0          461.9400         996.9646       0.          0.                  0. 
12.1          461.9394         996.9615       0.          0.                  0. 
12.2          461.9380         996.9583       0.          0.                  0. 
12.3          461.9367         996.9552       0.          0.                  0. 
12.4          461.9353         996.9520       0.          0.                  0. 
12.5          461.9339         996.9489       0.          0.                  0. 
12.6          461.9325         996.9480       0.          0.                  0. 
12.7          461.9309         996.9476       0.          0.                  0. 
12.8          461.9293         996.9472       0.          0.                  0. 
12.9          461.9276         996.9467       0.          0.                  0. 
13.0          461.9260         996.9463       0.          0.                  0. 
13.1          461.9243         996.9459       0.          0.                  0. 
13.2          461.9227         996.9455       0.          0.                  0. 
13.3          461.9211         996.9451       0.          0.                  0. 
13.4          461.9194         996.9447       0.          0.                  0. 
13.5          461.9178         996.9442       0.          0.                  0. 
13.6          461.9161         996.9438       0.          0.                  0. 
13.7          461.9145         996.9434       0.          0.                  0. 
13.8          461.9129         996.9430       0.          0.                  0. 
13.9          461.9112         996.9426       0.          0.                  0. 
14.0          461.9096         996.9422       0.          0.                  0. 
14.1          461.9079         996.9417       0.          0.                  0. 
14.2          461.9063         996.9405       0.          0.                  0. 
14.3          461.9047         996.9389       0.          0.                  0. 
14.4          461.9032         996.9373       0.          0.                  0. 
14.5          461.9016         996.9358       0.          0.                  0. 
14.6          461.9001         996.9342       0.          0.                  0. 
14.7          461.8985         996.9326       0.          0.                  0. 
14.8          461.8970         996.9311       0.          0.                  0. 
14.9          461.8954         996.9295       0.          0.                  0. 
15.0          461.8939         996.9279       0.          0.                  0. 
15.1          461.8923         996.9264       0.          0.                  0. 
15.2          461.8908         996.9248       0.          0.                  0. 
15.3          461.8892         996.9232       0.          0.                  0. 
15.4          461.8877         996.9217       0.          0.                  0. 
15.5          461.8861         996.9201       0.          0.                  0. 
15.6          461.8846         996.9185       0.          0.                  0. 
15.7          461.8830         996.9169       0.          0.                  0. 
15.8          461.8815         996.9154       0.          0.                  0. 
15.9          461.8799         996.9138       0.          0.                  0. 
16.0          461.8784         996.9122       0.          0.                  0. 
16.1          461.8768         996.9107       0.          0.                  0. 
16.2          461.8753         996.9091       0.          0.                  0. 
16.3          461.8737         996.9075       0.          0.                  0. 
16.4          461.8722         996.9060       0.          0.                  0. 
16.5          461.8706         996.9044       0.          0.                  0. 
16.6          461.8691         996.9028       0.          0.                  0. 
16.7          461.8676         996.9019       0.          0.                  0. 
16.8          461.8660         996.9013       0.          0.                  0. 
16.9          461.8643         996.9006       0.          0.                  0. 
17.0          461.8627         996.8999       0.          0.                  0. 
17.1          461.8611         996.8992       0.          0.                  0. 
17.2          461.8595         996.8986       0.          0.                  0. 
17.3          461.8579         996.8979       0.          0.                  0. 
17.4          461.8562         996.8972       0.          0.                  0. 
17.5          461.8546         996.8966       0.          0.                  0. 
17.6          461.8530         996.8959       0.          0.                  0. 
17.7          461.8514         996.8952       0.          0.                  0. 
17.8          461.8498         996.8945       0.          0.                  0. 
17.9          461.8481         996.8939       0.          0.                  0. 
18.0          461.8465         996.8932       0.          0.                  0. 
18.1          461.8449         996.8925       0.          0.                  0. 
18.2          461.8433         996.8919       0.          0.                  0. 
18.3          461.8417         996.8912       0.          0.                  0. 
18.4          461.8400         996.8905       0.          0.                  0. 
18.5          461.8384         996.8898       0.          0.                  0. 
18.6          461.8368         996.8892       0.          0.                  0. 
18.7          461.8352         996.8885       0.          0.                  0. 
18.8          461.8336         996.8878       0.          0.                  0. 
18.9          461.8319         996.8872       0.          0.                  0. 
19.0          461.8303         996.8865       0.          0.                  0. 
19.1          461.8287         996.8858       0.          0.                  0. 
19.2          461.8271         996.8839       0.          0.                  0. 
19.3          461.8256         996.8815       0.          0.                  0. 
19.4          461.8241         996.8791       0.          0.                  0. 
19.5          461.8227         996.8767       0.          0.                  0. 
19.6          461.8212         996.8743       0.          0.                  0. 
19.7          461.8198         996.8719       0.          0.                  0. 
19.8          461.8183         996.8695       0.          0.                  0. 
19.9          461.8169         996.8671       0.          0.                  0. 
20.0          461.8154         996.8647       0.          0.                  0. 
20.1          461.8140         553.4329       2.9         0.                  0. 
20.2          481.1702         553.8155       2.9         0.                  0. 
20.3          496.1354         558.3014       2.9         0.                  0. 
20.4          508.3211         562.3971       2.9         0.                  0. 
20.5          519.2698         565.7849       2.9         0.                  0. 
20.6          527.5416         569.1726       2.9         0.                  0. 
20.7          535.8133         572.5604       2.9         0.                  0. 
20.8          544.0851         575.7382       2.9         0.                  0. 
20.9          551.7498         577.7792       2.9         0.                  0. 
21.0          556.1265         579.8201       2.9         0.                  0. 
21.1          560.5032         581.8611       2.9         0.                  0. 
21.2          564.8799         583.9020       2.9         0.                  0. 
21.3          569.2565         585.9429       2.9         0.                  0. 
21.4          573.6332         587.9839       2.9         0.                  0. 
21.5          578.0099         589.7666       2.9         0.                  0. 
21.6          581.3741         591.2671       2.9         0.                  0. 
21.7          583.6321         592.7677       2.9         0.                  0. 
21.8          585.8900         594.2682       2.9         0.                  0. 
21.9          588.1480         595.7688       2.9         0.                  0. 
22.0          590.4060         597.2693       2.9         0.                  0. 
22.1          592.6639         597.4072       2.9         0.                  1.5
22.2          593.2446         596.8613       2.9         0.                  1.5
22.3          592.8260         596.3742       2.9         0.                  1.5
22.4          592.4584         595.9830       2.9         0.                  1.5
22.5          592.1815         596.2914       2.9         0.                  1.5
22.6          592.7034         597.3453       2.9         0.                  1.5
22.7          594.0618         599.3959       2.9         0.                  1.5
22.8          596.5365         601.8889       2.9         0.                  1.5
22.9          599.4910         605.7829       2.9         0.                  1.5
23.0          603.9646         609.6769       2.9         0.                  1.5
23.1          608.4382         614.4728       2.9         0.                  1.5
23.2          613.8256         619.9794       2.9         0.                  1.5
23.3          619.9332         625.4860       2.9         0.                  1.5
23.4          626.0407         630.9926       2.9         0.                  1.5
23.5          632.1482         637.4901       2.9         0.                  1.5
23.6          639.1847         644.6170       2.9         0.                  1.5
23.7          646.8115         651.7439       2.9         0.                  1.5
23.8          654.4383         658.8708       2.9         0.                  1.5
23.9          662.0651         665.9977       2.9         0.                  1.5
24.0          669.6919         673.1246       2.9         0.                  1.5
24.1          677.3187         680.2515       2.9         0.                  1.5
24.2          684.9454         687.2982       2.9         0.                  1.5
24.3          692.4255         693.9504       2.9         0.                  1.5
24.4          699.1847         700.6027       2.9         0.                  1.5
24.5          705.9439         707.2549       2.9         0.                  1.5
24.6          712.7031         713.9072       2.9         0.                  1.5
24.7          719.4623         720.5594       2.9         0.                  1.5
24.8          726.2215         727.2116       2.9         0.                  1.5
24.9          732.9807         733.8639       2.9         0.                  1.5
25.0          739.7399         740.5161       2.9         0.                  1.5
25.1          746.4991         747.1684       2.9         0.                  1.5
25.2          753.2584         753.8206       2.9         0.                  1.5
25.3          760.0176         760.4729       2.9         0.                  1.5
25.4          766.7768         767.1251       2.9         0.                  1.5
25.5          773.5360         773.7774       2.9         0.                  1.5
25.6          780.2952         780.4296       2.9         0.                  1.5
25.7          787.0544         787.0819       2.9         0.                  1.5
25.8          793.8136         793.7341       2.9         0.                  1.5
25.9          800.5728         800.3864       2.9         0.                  1.5
26.0          807.3320         807.0386       2.9         0.                  1.5
26.1          814.0912         811.7766       2.9         0.                  1.5
26.2          818.6799         816.4669       2.9         0.                  1.5
26.3          823.2145         821.1571       2.9         0.                  1.5
26.4          827.7490         825.8474       2.9         0.                  1.5
26.5          832.2836         830.5377       2.9         0.                  1.5
26.6          836.8182         835.2280       2.9         0.                  1.5
26.7          841.3527         839.9182       2.9         0.                  1.5
26.8          845.8873         844.6085       2.9         0.                  1.5
26.9          850.4219         849.2988       2.9         0.                  1.5
27.0          854.9565         853.9891       2.9         0.                  1.5
27.1          859.4910         858.6793       2.9         0.                  1.5
27.2          864.0256         863.3696       2.9         0.                  1.5
27.3          868.5602         868.0599       2.9         0.                  1.5
27.4          873.0947         871.5643       2.9         0.                  1.5
27.5          876.4801         874.8196       2.9         0.                  1.5
27.6          879.6240         878.0748       2.9         0.                  1.5
27.7          882.7679         881.3301       2.9         0.                  1.5
27.8          885.9118         884.5853       2.9         0.                  1.5
27.9          889.0556         887.8406       2.9         0.                  1.5
28.0          892.1995         891.0959       2.9         0.                  1.5
28.1          895.3434         894.3511       2.9         0.                  1.5
28.2          898.4873         897.6064       2.9         0.                  1.5
28.3          901.6312         900.8617       2.9         0.                  1.5
28.4          904.7751         904.1169       2.9         0.                  1.5
28.5          907.9190         907.3722       2.9         0.                  1.5
28.6          911.0629         910.6274       2.9         0.                  1.5
28.7          914.2067         913.8827       2.9         0.                  1.5
28.8          917.3506         917.1380       2.9         0.                  1.5
28.9          920.4945         920.2725       2.9         0.                  1.5
29.0          923.5204         922.1596       2.9         0.                  1.5
29.1          925.3272         924.0468       2.9         0.                  1.5
29.2          927.1341         925.9340       2.9         0.                  1.5
29.3          928.9410         927.8212       2.9         0.                  1.5
29.4          930.7478         929.7084       2.9         0.                  1.5
29.5          932.5547         931.5956       2.9         0.                  1.5
29.6          934.3616         933.4828       2.9         0.                  1.5
29.7          936.1685         935.3700       2.9         0.                  1.5
29.8          937.9753         937.2572       2.9         0.                  1.5
29.9          939.7822         939.1444       2.9         0.                  1.5
30.0          941.5891         941.0316       2.9         0.                  1.5
30.1          943.3959         942.9188       2.9         0.                  1.5
30.2          945.2028         944.8060       2.9         0.                  1.5
30.3          947.0097         946.6932       2.9         0.                  1.5
30.4          948.8165         948.5804       2.9         0.                  1.5
30.5          950.6234         950.4676       2.9         0.                  1.5
30.6          952.4303         952.3548       2.9         0.                  1.5
30.7          954.2371         954.2419       2.9         0.                  1.5
30.8          956.0440         956.1291       2.9         0.                  1.5
30.9          957.8509         958.0163       2.9         0.                  1.5
31.0          959.6577         959.9035       2.9         0.                  1.5
31.1          961.4646         961.7907       2.9         0.                  1.5
31.2          963.2715         963.6779       2.9         0.                  1.5
31.3          965.0783         964.6728       2.9         0.                  1.5
31.4          966.0277         965.5637       2.9         0.                  1.5
31.5          966.8771         966.4545       2.9         0.                  1.5
31.6          967.7264         967.3454       2.9         0.                  1.5
31.7          968.5758         968.2363       2.9         0.                  1.5
31.8          969.4252         969.1271       2.9         0.                  1.5
31.9          970.2745         970.0180       2.9         0.                  1.5
32.0          971.1239         970.9089       2.9         0.                  1.5
32.1          971.9733         971.7997       2.9         0.                  1.5
32.2          972.8226         972.6906       2.9         0.                  1.5
32.3          973.6720         973.5815       2.9         0.                  1.5
32.4          974.5214         974.4723       2.9         0.                  1.5
32.5          975.3707         975.3632       2.9         0.                  1.5
32.6          976.2201         976.2540       2.9         0.                  1.5
32.7          977.0695         977.1449       2.9         0.                  1.5
32.8          977.9188         978.0358       2.9         0.                  1.5
32.9          978.7682         978.9266       2.9         0.                  1.5
33.0          979.6176         979.8175       2.9         0.                  1.5
33.1          980.4670         980.7084       2.9         0.                  1.5
33.2          981.3163         981.5992       2.9         0.                  1.5
33.3          982.1657         982.4901       2.9         0.                  1.5
33.4          983.0151         983.3809       2.9         0.                  1.5
33.5          983.8644         984.2718       2.9         0.                  1.5
33.6          984.7138         985.1627       2.9         0.                  1.5
33.7          985.5632         986.0535       2.9         0.                  1.5
33.8          986.4125         986.5008       2.9         0.                  1.5
33.9          986.8384         986.8963       2.9         0.                  1.5
34.0          987.2149         987.2918       2.9         0.                  1.5
34.1          987.5914         987.6874       2.9         0.                  1.5
34.2          987.9679         988.0829       2.9         0.                  1.5
34.3          988.3444         988.4784       2.9         0.                  1.5
34.4          988.7210         988.8740       2.9         0.                  1.5
34.5          989.0975         989.2695       2.9         0.                  1.5
34.6          989.4740         989.6650       2.9         0.                  1.5
34.7          989.8505         990.0606       2.9         0.                  1.5
34.8          990.2270         990.4561       2.9         0.                  1.5
34.9          990.6035         990.8516       2.9         0.                  1.5
35.0          990.9800         991.2471       2.9         0.                  1.5
35.1          991.3565         991.6427       2.9         0.                  1.5
35.2          991.7330         992.0382       2.9         0.                  1.5
35.3          992.1095         992.4337       2.9         0.                  1.5
35.4          992.4860         992.8293       2.9         0.                  1.5
35.5          992.8625         993.2248       2.9         0.                  1.5
35.6          993.2391         993.6203       2.9         0.                  1.5
35.7          993.6156         994.0159       2.9         0.                  1.5
35.8          993.9921         994.4114       2.9         0.                  1.5
35.9          994.3686         994.8069       2.9         0.                  1.5
36.0          994.7451         995.2024       2.9         0.                  1.5
36.1          995.1216         995.5980       2.9         0.                  1.5
36.2          995.4981         995.9935       2.9         0.                  1.5
36.3          995.8746         996.2299       2.9         0.                  1.5
36.4          996.1000         996.4478       2.9         0.                  1.5
36.5          996.3077         996.6656       2.9         0.                  1.5
36.6          996.5155         996.8835       2.9         0.                  1.5
36.7          996.7232         997.1013       2.9         0.                  1.5
36.8          996.9310         997.3192       2.9         0.                  1.5
36.9          997.1387         997.5370       2.9         0.                  1.5
37.0          997.3465         997.7549       2.9         0.                  1.5
37.1          997.5542         997.9728       2.9         0.                  1.5
37.2          997.7620         965.8423       0.          0.                  0.
37.3            1.0020         990.1471       0.          0.                  0. 
37.4            1.0057         989.8865       0.          0.                  0. 
37.5            1.0078         990.1670       0.          0.                  0. 
37.6            1.0092         990.1045       0.          0.                  0. 
37.7            1.0100         989.9472       0.          0.                  0. 
37.8            1.0106         989.8278       0.          0.                  0. 
37.9            1.0111         989.9066       0.          0.                  0. 
38.0            1.0112         989.9855       0.          0.                  0. 
38.1            1.0113         990.0644       0.          0.                  0. 
38.2            1.0114         990.1432       0.          0.                  0. 
38.3            1.0115         990.2015       0.          0.                  0. 
38.4            1.0116         990.1579       0.          0.                  0. 
38.5            1.0115         990.1144       0.          0.                  0. 
38.6            1.0114         990.0708       0.          0.                  0. 
38.7            1.0113         990.0272       0.          0.                  0. 
38.8            1.0112         989.9837       0.          0.                  0. 
38.9            1.0111         989.9401       0.          0.                  0. 
39.0            1.0110         989.8966       0.          0.                  0. 
39.1            1.0109         989.8530       0.          0.                  0. 
39.2            1.0108         989.8094       0.          0.                  0. 
39.3            1.0107         989.8276       0.          0.                  0. 
39.4            1.0106         989.8520       0.          0.                  0. 
39.5            1.0105         989.8764       0.          0.                  0. 
39.6            1.0104         989.9008       0.          0.                  0. 
39.7            1.0103         989.9253       0.          0.                  0. 
39.8            1.0102         989.9497       0.          0.                  0. 
39.9            1.0101         989.9741       0.          0.                  0. 
40.0            1.0099         989.9985       0.          0.                  0. 
                 1.0098

==> Figures/matplotlib/coldBoots/destroyAll_final.dat <==
1GB 543.3 46.16 27.63 18.23 0.8195 18.23
2GB 1087.0 92.19 55.16 36.43 1.639 36.43
4GB 2175.0 184.5 110.4 72.92 3.278 72.92
8GB 4350.0 368.5 220.4 145.6 6.556 145.6
16GB 8700.0 737.5 441.0 291.2 13.112 291.2
32GB 17400.0 1475.0 882 582.4 26.224 582.4
64GB 34800.0 2950.0 1764 1164.8 52.448 1164.8


==> Figures/matplotlib/secureDeallocation/energy_multicore_deallocation.dat <==
MIX1 1.0066066381 1.00368410808 1.00117420828 1.00125244801 1.00129830414
MIX2 1.00472780336 1.00293970599 1.00098698265 0.999463778223 1.00107982769
MIX3 1.01270372354 1.00797549236 1.00272949601 1.00237991425 1.00295755573
MIX4 1.00801812113 1.00377516225 1.0001427044 1.00076234515 1.00026994003
MIX5 1.00666736322 1.00377933693 1.00187245477 1.00134442175 1.00200040429 
AVG50 1.00526798289327 1.00313272543938 1.00355859790678 1.0018143251572 1.0023255282962


==> Figures/matplotlib/secureDeallocation/energy_single_deallocation.dat <==
mysql 1.0065358716 1.00363325667 1.00049719665 1.00125760572 1.00062283707
memca. 1.00518075537 1.00287903376 1.00017537228 1.00099532342 1.00027501105
compile 1.01308942785 1.00727324301 0.998944048347 1.00251338027 0.999195912493
bootup 1.01407081421 1.00772636836 1.00166622926 1.00254121452 1.00193993922
shell 1.02519680355 1.01391948585 1.00538989256 1.00464945504 1.00587554548
malloc 1.02536651779 1.01413700686 1.00690607529 1.00498946797 1.00739214476
gmean 1.01367965869566 1.00759057000781 1.00200709621374 1.00259943257399 1.00227074813292


==> Figures/matplotlib/secureDeallocation/speedup_4c_deallocation.dat <==
MIX1 0.994933943746632 0.99512824279494 0.997234770722941 0.998266763221779 0.997234770722941
MIX2 0.97926052711311 0.987024991036822 0.99005528507511 1 0.99005528507511 
MIX3 0.988424693692716 0.992125100134343 0.996035383860975 1 0.996035383860975 
MIX4 0.981660594196394 0.989589966168028 1 0.998913346149055 1 
MIX5 0.978164756292837 0.98822183910261 0.993850239785935 0.991731075829735 0.993850239785935 
AVG50 0.98910825785872 0.993162708678146 0.996300728978038 0.998002613428545 0.99630072897803


==> Figures/matplotlib/secureDeallocation/speedup_deallocation.dat <==
mysql 0.991773887366 0.995132275132 0.999574829932 0.999362380446 0.999574829932 
memca. 0.991519434629 0.995741660752 1.00035650624 0.999643747773 1.00035650624 
compile 0.984700973574 0.991018313309 1.00153247672 0.998941798942 1.00153247672 
bootup 0.980211439414 0.98851831602 0.998619165976 0.998619165976 0.998619165976 
shell 0.970018034265 0.982083761269 0.996757007181 0.997912801484 0.996757007181 
malloc 0.958552705276 0.975045578851 0.992230983302 0.995578824898 0.992230983302 
gmean 0.979389942919665 0.987895990967549 0.998173849812071 0.99834220144011 0.998173849812071 

